Mime: Mimicking Centralized Stochastic Algorithms in Federated Learning

Federated learning (FL) is a challenging setting for optimization due to the heterogeneity of the data across different clients which gives rise to the client drift phenomenon. In fact, obtaining an algorithm for FL which is uniformly better than simple centralized training has been a major open problem thus far. In this work, we propose a general algorithmic framework, Mime, which i) mitigates client drift and ii) adapts arbitrary centralized optimization algorithms such as momentum and Adam to the cross-device federated learning setting. Mime uses a combination of control-variates and server-level statistics (e.g. momentum) at every client-update step to ensure that each local update mimics that of the centralized method run on iid data. We prove a reduction result showing that Mime can translate the convergence of a generic algorithm in the centralized setting into convergence in the federated setting. Further, we show that when combined with momentum based variance reduction, Mime is provably faster than any centralized method--the first such result. We also perform a thorough experimental exploration of Mime's performance on real world datasets.

==> figures/cifarbest/10ada.csv <==
Wall time,Step,Value
1590084705.268133,10,0.018300000578165054
1590084821.192831,20,0.027800001204013824
1590084970.2373672,30,0.030400000512599945
1590085135.205643,40,0.03800000250339508
1590085292.729048,50,0.03920000046491623
1590085448.166907,60,0.04280000180006027
1590085602.2561102,70,0.047600001096725464
1590085770.718639,80,0.04750000312924385
1590085948.3079438,90,0.04690000042319298
1590086121.248077,100,0.0544000044465065
1590086278.197529,110,0.05830000340938568
1590086439.715954,120,0.05570000410079956
1590086616.931931,130,0.06720000505447388
1590086783.013587,140,0.0722000002861023
1590086958.653747,150,0.07740000635385513
1590087154.046975,160,0.07450000196695328
1590087343.207122,170,0.08250000327825546
1590087522.657509,180,0.09110000729560852
1590087707.776448,190,0.09860000759363174
1590087876.747963,200,0.09940000623464584
1590088051.0922902,210,0.10280000418424606
1590088234.710516,220,0.10190000385046005
1590088413.371135,230,0.12080000340938568
1590088597.321471,240,0.10500000417232513
1590088769.854506,250,0.12050000578165054
1590088956.234919,260,0.1177000030875206
1590089123.866625,270,0.1397000104188919
1590089304.534131,280,0.12690000236034393
1590089464.332559,290,0.13210000097751617
1590089639.759713,300,0.14470000565052032
1590089823.127479,310,0.14660000801086426
1590089992.805992,320,0.15650001168251038
1590090172.9389088,330,0.15210001170635223
1590090356.033175,340,0.1526000052690506
1590090535.414919,350,0.16090001165866852
1590090718.625026,360,0.1689000129699707
1590090885.572004,370,0.1689000129699707
1590091064.166424,380,0.17080001533031464
1590091238.726016,390,0.14630000293254852
1590091411.563349,400,0.15650001168251038
1590091576.47535,410,0.16950000822544098
1590091739.98706,420,0.1802000105381012
1590091891.466072,430,0.18300001323223114
1590092067.403923,440,0.17550000548362732
1590092230.485386,450,0.1721000075340271
1590092381.408704,460,0.1762000024318695
1590092535.161862,470,0.2022000104188919
1590092697.04165,480,0.21370001137256622
1590092857.533837,490,0.21820001304149628
1590093013.522544,500,0.21960000693798065
1590093167.325668,510,0.21380001306533813
1590093320.294805,520,0.22230000793933868
1590093482.021239,530,0.22120000422000885
1590093659.175703,540,0.2249000072479248
1590093814.655717,550,0.21670001745224
1590093980.063083,560,0.240200012922287
1590094140.068317,570,0.2337000072002411
1590094294.2412097,580,0.22420001029968262
1590094449.890837,590,0.22950001060962677
1590094604.18279,600,0.23830001056194305
1590094763.261416,610,0.2126000076532364
1590094936.109676,620,0.23000000417232513
1590095076.581565,630,0.24320000410079956
1590095233.560323,640,0.21660001575946808
1590095384.933729,650,0.23640000820159912
1590095552.02238,660,0.24050001800060272
1590095715.651546,670,0.251800000667572
1590095871.164418,680,0.254800021648407
1590096033.655827,690,0.2599000036716461
1590096188.085709,700,0.2596000134944916
1590096334.328845,710,0.25600001215934753
1590096494.260408,720,0.2550000250339508
1590096653.003541,730,0.2403000146150589
1590096820.858362,740,0.24800001084804535
1590096982.877936,750,0.25370001792907715
1590097139.794379,760,0.24870000779628754
1590097311.899402,770,0.2672000229358673
1590097503.539945,780,0.2589000165462494
1590097681.36905,790,0.2615000009536743
1590097867.703221,800,0.27310001850128174
1590098048.583256,810,0.27470001578330994
1590098233.910801,820,0.26360002160072327
1590098433.015476,830,0.2695000171661377
1590098627.5406713,840,0.2721000015735626
1590098840.39206,850,0.2721000015735626
1590099040.884162,860,0.27920001745224
1590099243.816268,870,0.2729000151157379
1590099397.350525,880,0.28450000286102295
1590099576.211015,890,0.2824999988079071
1590099730.78375,900,0.2769000232219696
1590099883.31474,910,0.2824999988079071
1590100049.950015,920,0.28210002183914185
1590100208.399227,930,0.28530001640319824
1590100389.959711,940,0.28770002722740173
1590100553.308362,950,0.29740002751350403
1590100710.451471,960,0.28860002756118774
1590100873.992869,970,0.2954000234603882
1590101037.3545358,980,0.29120001196861267
1590101204.912372,990,0.3002000153064728
1590101397.633062,1000,0.3019000291824341
1590101573.4604,1010,0.29660001397132874
1590101743.561328,1020,0.30470001697540283
1590101919.86989,1030,0.2962000072002411
1590102084.689315,1040,0.29750001430511475
1590102257.151761,1050,0.29190000891685486
1590102415.833625,1060,0.30300000309944153
1590102585.854826,1070,0.28200000524520874
1590102762.72805,1080,0.29660001397132874
1590102916.7969,1090,0.29380002617836
1590103086.011856,1100,0.2868000268936157
1590103244.280982,1110,0.29510000348091125
1590103422.863934,1120,0.3077000081539154
1590103590.124917,1130,0.30630001425743103
1590103751.731949,1140,0.31450000405311584
1590103904.706009,1150,0.31230002641677856
1590104082.449273,1160,0.296500027179718
1590104249.257828,1170,0.30160000920295715
1590104427.051467,1180,0.3192000091075897
1590104591.989998,1190,0.29750001430511475
1590104760.510476,1200,0.295600026845932
1590104917.287429,1210,0.3102000057697296
1590105081.425492,1220,0.31550002098083496
1590105249.0929737,1230,0.28770002722740173
1590105421.545075,1240,0.30790001153945923
1590105598.280297,1250,0.3004000186920166
1590105769.737913,1260,0.3086000084877014
1590105925.51013,1270,0.32260000705718994
1590106082.1154487,1280,0.3133000135421753
1590106257.170323,1290,0.3052000105381012
1590106421.066723,1300,0.31210002303123474
1590106590.81152,1310,0.3222000300884247
1590106768.520784,1320,0.3118000030517578
1590106925.135767,1330,0.325300008058548
1590107071.900745,1340,0.317300021648407
1590107229.127256,1350,0.3216000199317932
1590107393.02401,1360,0.31120002269744873
1590107560.416985,1370,0.3184000253677368
1590107729.63387,1380,0.318200021982193
1590107894.3727858,1390,0.33070001006126404
1590108049.927926,1400,0.30900001525878906
1590108207.277677,1410,0.3099000155925751
1590108385.297769,1420,0.3038000166416168
1590108558.1143382,1430,0.32440000772476196
1590108709.87047,1440,0.3193000257015228
1590108886.321013,1450,0.3222000300884247
1590109033.62467,1460,0.325300008058548
1590109184.300664,1470,0.320000022649765
1590109349.569612,1480,0.3160000145435333
1590109494.408457,1490,0.32260000705718994
1590109650.079191,1500,0.32510000467300415


==> figures/cifarbest/131mom.csv <==
Wall time,Step,Value
1590105285.570582,0,0.01140000019222498
1590105568.544699,10,0.01380000077188015
1590105768.080551,20,0.015500000678002834
1590105993.366831,30,0.02810000069439411
1590106192.494853,40,0.03180000185966492
1590106418.977985,50,0.037800002843141556
1590106631.377012,60,0.040400002151727676
1590106833.751754,70,0.04480000212788582
1590107049.855562,80,0.048500001430511475
1590107277.905864,90,0.04820000380277634
1590107490.301101,100,0.05210000276565552
1590107704.745475,110,0.061500001698732376
1590107917.794297,120,0.06830000132322311
1590108129.724533,130,0.07600000500679016
1590108343.455709,140,0.08450000733137131
1590108561.945576,150,0.08540000766515732
1590108775.673378,160,0.09060000628232956
1590108994.116081,170,0.1071000024676323
1590109196.197755,180,0.11090000718832016
1590109412.075292,190,0.11700000613927841
1590109636.082525,200,0.1274000108242035
1590109851.645202,210,0.12960000336170197
1590110063.631113,220,0.13180001080036163
1590110262.927783,230,0.14470000565052032
1590110475.762613,240,0.1517000049352646
1590110689.411422,250,0.15640000998973846
1590110917.164578,260,0.15790000557899475
1590111132.803998,270,0.16600000858306885
1590111335.79483,280,0.17260000109672546
1590111561.390666,290,0.18220001459121704
1590111773.081296,300,0.18120001256465912
1590111987.797617,310,0.18520000576972961
1590112199.680913,320,0.18650001287460327
1590112427.798302,330,0.19610001146793365
1590112651.255553,340,0.19360001385211945
1590112869.072886,350,0.1990000158548355
1590113080.028621,360,0.20840001106262207
1590113282.46424,370,0.21400001645088196
1590113507.983676,380,0.21470001339912415
1590113724.20987,390,0.2183000147342682
1590113928.864545,400,0.2184000164270401
1590114154.021808,410,0.22520001232624054
1590114354.456578,420,0.2330000102519989
1590114588.697227,430,0.2337000072002411
1590114790.4292197,440,0.2371000051498413
1590115017.572847,450,0.240200012922287
1590115218.913214,460,0.24730001389980316
1590115442.735131,470,0.24700000882148743
1590115644.031804,480,0.2517000138759613
1590115857.567082,490,0.2508000135421753
1590116082.964586,500,0.2526000142097473
1590116292.726597,510,0.25710001587867737
1590116502.874524,520,0.2615000009536743
1590116714.414886,530,0.26740002632141113
1590116915.20023,540,0.26759999990463257
1590117139.7009118,550,0.27170002460479736
1590117341.23812,560,0.2767000198364258
1590117556.172053,570,0.27630001306533813
1590117777.0431879,580,0.27880001068115234
1590118015.21382,590,0.2824999988079071
1590118212.873967,600,0.2884000241756439
1590118421.715584,610,0.28519999980926514
1590118644.058513,620,0.28850001096725464
1590118845.285163,630,0.2921999990940094
1590119058.47553,640,0.29340001940727234
1590119283.093319,650,0.29750001430511475
1590119483.026752,660,0.29750001430511475
1590119695.438741,670,0.3050000071525574
1590119915.3931851,680,0.3102000057697296
1590120148.435475,690,0.3125
1590120361.136336,700,0.30630001425743103
1590120574.248001,710,0.3077000081539154
1590120786.757622,720,0.3124000132083893
1590120989.98497,730,0.3119000196456909
1590121203.866404,740,0.3142000138759613
1590121416.11035,750,0.31220000982284546
1590121629.823365,760,0.3135000169277191
1590121856.223207,770,0.3159000277519226
1590122071.291997,780,0.3150000274181366
1590122288.2691112,790,0.3184000253677368
1590122488.481794,800,0.32450002431869507
1590122709.122419,810,0.3192000091075897
1590122942.908064,820,0.3273000121116638
1590123159.474307,830,0.33070001006126404
1590123374.157409,840,0.32590001821517944
1590123577.576005,850,0.32820001244544983
1590123804.717222,860,0.3279000222682953
1590124021.821505,870,0.33150002360343933
1590124224.910889,880,0.328900009393692
1590124439.400973,890,0.3264000117778778
1590124666.054258,900,0.32770001888275146
1590124878.8749871,910,0.3272000253200531
1590125090.557766,920,0.33330002427101135
1590125305.7502432,930,0.3311000168323517
1590125519.773554,940,0.3346000015735626
1590125727.289962,950,0.3353000283241272
1590125943.86062,960,0.33820000290870667
1590126170.479654,970,0.33230000734329224
1590126374.057485,980,0.3401000201702118
1590126602.932946,990,0.3369000256061554
1590126812.230215,1000,0.33660000562667847
1590127041.927514,1010,0.33260002732276917
1590127264.111754,1020,0.3368000090122223
1590127478.510185,1030,0.3320000171661377
1590127714.765662,1040,0.33080002665519714
1590127967.772049,1050,0.33080002665519714
1590128201.056213,1060,0.3288000226020813
1590128434.8918447,1070,0.3321000039577484
1590128663.017052,1080,0.32930001616477966
1590128892.638742,1090,0.3369000256061554
1590129132.362037,1100,0.3265000283718109
1590129343.081426,1110,0.33010002970695496
1590129578.043144,1120,0.33070001006126404
1590129798.339298,1130,0.33490002155303955
1590130020.4694517,1140,0.32990002632141113
1590130245.191479,1150,0.3306000232696533
1590130472.030249,1160,0.3290000259876251
1590130678.918736,1170,0.3306000232696533
1590130906.9282477,1180,0.3314000070095062
1590131124.492293,1190,0.3312000036239624
1590131342.286564,1200,0.329800009727478
1590131544.631406,1210,0.32840001583099365
1590131771.610641,1220,0.32520002126693726
1590132001.128636,1230,0.3288000226020813
1590132207.351612,1240,0.3296000063419342
1590132451.715722,1250,0.3288000226020813
1590132665.844739,1260,0.3273000121116638
1590132882.151112,1270,0.32770001888275146
1590133087.462059,1280,0.3241000175476074
1590133311.264454,1290,0.32580000162124634
1590133515.107512,1300,0.3230000138282776
1590133733.657522,1310,0.32760000228881836
1590133951.794536,1320,0.32010000944137573
1590134167.9563777,1330,0.3249000012874603
1590134384.420132,1340,0.3257000148296356
1590134598.792132,1350,0.32450002431869507
1590134830.690829,1360,0.3224000036716461
1590135035.998256,1370,0.32030001282691956
1590135252.647431,1380,0.3221000134944916
1590135481.576677,1390,0.3221000134944916
1590135682.846149,1400,0.3247000277042389
1590135899.7330103,1410,0.32440000772476196
1590136114.474272,1420,0.31620001792907715
1590136329.409756,1430,0.31950002908706665
1590136543.609734,1440,0.3183000087738037
1590136756.407334,1450,0.32030001282691956
1590136983.929966,1460,0.3205000162124634
1590137199.839562,1470,0.3133000135421753
1590137402.314326,1480,0.31380000710487366
1590137617.475195,1490,0.31780001521110535
1590137832.0138,1500,0.31870001554489136


==> figures/cifarbest/17ada.csv <==
Wall time,Step,Value
1590084696.738118,0,0.01140000019222498
1590085148.391444,10,0.0215000007301569
1590085533.213836,20,0.03380000218749046
1590085904.552336,30,0.03480000048875809
1590086269.336973,40,0.046400003135204315
1590086650.96192,50,0.054100003093481064
1590087029.1185627,60,0.06360000371932983
1590087472.192552,70,0.08500000089406967
1590087833.961963,80,0.09650000184774399
1590088274.415218,90,0.11250000447034836
1590088678.899828,100,0.11100000888109207
1590089082.057368,110,0.13260000944137573
1590089497.3130093,120,0.14000000059604645
1590089899.114571,130,0.1551000028848648
1590090276.143058,140,0.16050000488758087
1590090694.160098,150,0.17650000751018524
1590091119.274167,160,0.18320000171661377
1590091532.572657,170,0.18860000371932983
1590091903.182647,180,0.19550001621246338
1590092262.524606,190,0.20550000667572021
1590092662.855399,200,0.2159000039100647
1590092997.748306,210,0.21800000965595245
1590093358.400487,220,0.2208000123500824
1590093721.987867,230,0.22680000960826874
1590094119.143886,240,0.23840001225471497
1590094489.247559,250,0.23430001735687256
1590094859.24083,260,0.24050001800060272
1590095177.3785,270,0.24950000643730164
1590095566.792626,280,0.24290001392364502
1590095921.978948,290,0.25930002331733704
1590096285.055655,300,0.2587999999523163
1590096642.180525,310,0.26920002698898315
1590097036.054594,320,0.2721000015735626
1590097420.103555,330,0.26510000228881836
1590097821.31024,340,0.27960002422332764
1590098250.35981,350,0.27570000290870667
1590098671.976852,360,0.2849000096321106
1590099131.504515,370,0.29040002822875977
1590099523.895505,380,0.2921000123023987
1590099897.378776,390,0.2884000241756439
1590100259.576677,400,0.29520002007484436
1590100636.330646,410,0.3012000024318695
1590101003.268263,420,0.3011000156402588
1590101396.489752,430,0.3034000098705292
1590101772.430111,440,0.303600013256073
1590102184.551608,450,0.28850001096725464
1590102516.028029,460,0.3099000155925751
1590102879.852663,470,0.3093000054359436
1590103263.147052,480,0.31220000982284546
1590103654.691253,490,0.3133000135421753
1590104020.5640872,500,0.3156000077724457
1590104396.819142,510,0.320000022649765
1590104769.308482,520,0.29280000925064087
1590105181.815377,530,0.31790000200271606
1590105601.248315,540,0.3172000050544739
1590105985.633056,550,0.3188000023365021
1590106371.8624582,560,0.31620001792907715
1590106702.6051211,570,0.3140000104904175
1590107088.708616,580,0.31870001554489136
1590107428.951205,590,0.3176000118255615
1590107831.996428,600,0.3206000030040741
1590108207.398868,610,0.3148000240325928
1590108576.498062,620,0.317300021648407
1590108965.487309,630,0.31550002098083496
1590109327.133496,640,0.32200002670288086
1590109658.961036,650,0.3247000277042389
1590109984.491612,660,0.2971000075340271
1590110284.972359,670,0.3176000118255615
1590110615.293673,680,0.31610000133514404
1590110943.959775,690,0.3149000108242035
1590111224.086577,700,0.32040002942085266
1590111484.076312,710,0.31700000166893005
1590111734.369957,720,0.3151000142097473
1590111978.187312,730,0.31360000371932983
1590112225.018905,740,0.305400013923645
1590112451.300597,750,0.31360000371932983
1590112679.01636,760,0.3091000020503998
1590112922.331609,770,0.31120002269744873
1590113151.597398,780,0.31210002303123474
1590113379.101479,790,0.3102000057697296
1590113673.007935,800,0.30730000138282776
1590113989.123493,810,0.3160000145435333
1590114268.234294,820,0.3109000027179718
1590114537.975756,830,0.31520000100135803
1590114802.4942908,840,0.30820000171661377
1590115043.51898,850,0.31210002303123474
1590115303.003894,860,0.305400013923645
1590115579.650002,870,0.30420002341270447
1590115873.091819,880,0.30470001697540283
1590116172.594237,890,0.31300002336502075
1590116434.270932,900,0.31220000982284546
1590116686.13734,910,0.3165000081062317
1590116981.728196,920,0.3044000267982483
1590117230.863607,930,0.3086000084877014
1590117512.851986,940,0.3011000156402588
1590117770.665128,950,0.2987000048160553
1590118047.285658,960,0.29360002279281616
1590118337.518916,970,0.2916000187397003
1590118596.796774,980,0.3022000193595886
1590118880.739438,990,0.29440000653266907
1590119197.248572,1000,0.30560001730918884
1590119479.036466,1010,0.30480000376701355
1590119785.268521,1020,0.30550000071525574
1590120104.040339,1030,0.29520002007484436
1590120383.891793,1040,0.30480000376701355
1590120683.960619,1050,0.2980000078678131
1590120978.926445,1060,0.2889000177383423
1590121279.786234,1070,0.29910001158714294
1590121581.6962078,1080,0.3011000156402588
1590121841.94472,1090,0.3003000020980835
1590122139.686423,1100,0.29930001497268677
1590122440.973335,1110,0.2937000095844269
1590122707.282735,1120,0.3034000098705292
1590122988.834719,1130,0.29190000891685486
1590123246.983409,1140,0.30100002884864807
1590123525.294831,1150,0.29260000586509705
1590123762.5298123,1160,0.29120001196861267
1590124111.998119,1170,0.2867000102996826
1590124466.0404696,1180,0.2916000187397003
1590124765.717269,1190,0.29430001974105835
1590125123.879568,1200,0.3011000156402588
1590125448.371837,1210,0.3071000277996063
1590125789.827068,1220,0.296500027179718
1590126114.828294,1230,0.28390002250671387
1590126447.574546,1240,0.292900025844574
1590126809.89518,1250,0.2897000014781952
1590127139.163937,1260,0.29040002822875977
1590127405.340107,1270,0.29260000586509705
1590127686.761229,1280,0.292900025844574
1590127998.06866,1290,0.28440001606941223
1590128287.65025,1300,0.29350000619888306
1590128556.851565,1310,0.28690001368522644
1590128805.817537,1320,0.28760001063346863
1590129047.455037,1330,0.28300002217292786
1590129281.933773,1340,0.29200002551078796
1590129531.425822,1350,0.289900004863739
1590129823.879165,1360,0.29750001430511475
1590130138.54779,1370,0.28440001606941223
1590130456.487075,1380,0.28940001130104065
1590130745.63726,1390,0.2969000041484833
1590131055.231197,1400,0.28610000014305115
1590131385.385273,1410,0.2840000092983246
1590131690.607609,1420,0.2888000011444092
1590131920.16747,1430,0.29010000824928284
1590132210.161765,1440,0.28760001063346863
1590132516.012203,1450,0.29280000925064087
1590132802.145565,1460,0.2963000237941742
1590133049.086875,1470,0.287200003862381
1590133322.0121212,1480,0.28770002722740173
1590133567.936454,1490,0.2849000096321106
1590133773.718937,1500,0.2815000116825104


==> figures/cifarbest/18ada.csv <==
Wall time,Step,Value
1590084610.707954,0,0.01140000019222498
1590085034.9728608,10,0.025300001725554466
1590085384.29694,20,0.03700000047683716
1590085754.6084,30,0.04340000078082085
1590086130.913538,40,0.054100003093481064
1590086468.76321,50,0.0681999996304512
1590086865.449422,60,0.07200000435113907
1590087314.99906,70,0.08840000629425049
1590087697.154263,80,0.09630000591278076
1590088093.030498,90,0.10540000349283218
1590088506.8937,100,0.10890000313520432
1590088929.518853,110,0.11670000851154327
1590089314.648671,120,0.12880000472068787
1590089703.539573,130,0.14470000565052032
1590090082.868264,140,0.1381000131368637
1590090529.941667,150,0.14480000734329224
1590090912.560861,160,0.15450000762939453
1590091324.728057,170,0.147800013422966
1590091722.825603,180,0.1510000079870224
1590092089.361771,190,0.1647000014781952
1590092462.525972,200,0.17910000681877136
1590092798.344754,210,0.178600013256073
1590093161.681196,220,0.1794000118970871
1590093532.87367,230,0.19020001590251923
1590093896.7335172,240,0.19220000505447388
1590094268.960649,250,0.1574000120162964
1590094639.911113,260,0.18070000410079956
1590094975.92547,270,0.18790000677108765
1590095342.264301,280,0.1956000030040741
1590095713.887832,290,0.20000000298023224
1590096073.381354,300,0.19680000841617584
1590096417.3123252,310,0.20720000565052032
1590096776.7533777,320,0.21450001001358032
1590097171.981712,330,0.22290000319480896
1590097549.684215,340,0.20570001006126404
1590097976.4046097,350,0.22520001232624054
1590098408.736038,360,0.22550001740455627
1590098843.246049,370,0.23430001735687256
1590099276.996758,380,0.2371000051498413
1590099657.441392,390,0.2354000061750412
1590100009.349896,400,0.22920000553131104
1590100405.091044,410,0.22690001130104065
1590100776.440899,420,0.241100013256073
1590101135.4580271,430,0.24790000915527344
1590101500.989672,440,0.234700009226799
1590101912.411379,450,0.22790001332759857
1590102274.389499,460,0.2550000250339508
1590102615.5602753,470,0.24050001800060272
1590102989.082034,480,0.2337000072002411
1590103368.940174,490,0.26090002059936523
1590103752.830182,500,0.24140001833438873
1590104132.046092,510,0.26100000739097595
1590104510.425727,520,0.26600000262260437
1590104869.61111,530,0.25770002603530884
1590105257.60942,540,0.26570001244544983
1590105638.0707939,550,0.25360000133514404
1590106014.02565,560,0.25110000371932983
1590106390.801138,570,0.24220001697540283
1590106794.546298,580,0.25550001859664917
1590107156.435187,590,0.2663000226020813
1590107498.9770722,600,0.2614000141620636
1590107894.627316,610,0.24470001459121704
1590108286.570142,620,0.25060001015663147
1590108628.882516,630,0.2540000081062317
1590109028.716453,640,0.2565000057220459
1590109354.936258,650,0.26030001044273376
1590109713.281534,660,0.23690001666545868
1590110043.18213,670,0.2599000036716461
1590110325.797553,680,0.2695000171661377
1590110693.402011,690,0.2624000012874603
1590111010.281109,700,0.2686000168323517
1590111262.191773,710,0.2639999985694885
1590111505.3667352,720,0.2598000168800354
1590111763.109007,730,0.2508000135421753
1590112021.652033,740,0.267300009727478
1590112245.897081,750,0.2662000060081482
1590112467.671667,760,0.26330000162124634
1590112693.817708,770,0.23590001463890076
1590112933.773904,780,0.26980000734329224
1590113175.739035,790,0.2645000219345093
1590113385.657401,800,0.24750001728534698
1590113670.157216,810,0.2761000096797943
1590113982.041872,820,0.27000001072883606
1590114240.917179,830,0.2639000117778778
1590114504.766446,840,0.2419000118970871
1590114761.173728,850,0.2662000060081482
1590115015.946962,860,0.2678000032901764
1590115260.918229,870,0.2704000174999237
1590115550.250031,880,0.27580001950263977
1590115869.273161,890,0.2663000226020813
1590116151.732852,900,0.26980000734329224
1590116385.158149,910,0.25550001859664917
1590116650.31886,920,0.25540000200271606
1590116916.359568,930,0.2687000036239624
1590117179.94553,940,0.26410001516342163
1590117456.03347,950,0.2582000195980072
1590117689.131854,960,0.24540001153945923
1590117948.240197,970,0.27080002427101135
1590118248.729119,980,0.2515000104904175
1590118526.292503,990,0.2616000175476074
1590118792.81264,1000,0.2598000168800354
1590119085.8712413,1010,0.2678000032901764
1590119392.371246,1020,0.2587999999523163
1590119691.866601,1030,0.2614000141620636
1590119990.35801,1040,0.2827000021934509
1590120247.746875,1050,0.2567000091075897
1590120547.554309,1060,0.26840001344680786
1590120853.750792,1070,0.26100000739097595
1590121146.326357,1080,0.25519999861717224
1590121427.644445,1090,0.2681000232696533
1590121728.308321,1100,0.2567000091075897
1590121993.4130182,1110,0.2540000081062317
1590122259.578058,1120,0.26100000739097595
1590122543.281063,1130,0.26020002365112305
1590122839.0693948,1140,0.2476000189781189
1590123077.748453,1150,0.2547000050544739
1590123356.785063,1160,0.25620001554489136
1590123621.299349,1170,0.2508000135421753
1590123874.5318289,1180,0.2535000145435333
1590124228.4487963,1190,0.24830001592636108
1590124561.326461,1200,0.26090002059936523
1590124909.96528,1210,0.2587999999523163
1590125225.688358,1220,0.2702000141143799
1590125543.088162,1230,0.2590000033378601
1590125889.970364,1240,0.2639000117778778
1590126234.062034,1250,0.25930002331733704
1590126571.527499,1260,0.2519000172615051
1590126905.8692448,1270,0.26250001788139343
1590127245.47147,1280,0.25440001487731934
1590127516.818672,1290,0.2531000077724457
1590127780.551607,1300,0.2645000219345093
1590128077.052321,1310,0.25760000944137573
1590128370.702392,1320,0.2580000162124634
1590128646.691809,1330,0.2578999996185303
1590128894.905906,1340,0.2596000134944916
1590129113.044194,1350,0.2492000162601471
1590129369.296712,1360,0.2526000142097473
1590129652.085416,1370,0.2591000199317932
1590129961.7663062,1380,0.2580000162124634
1590130286.996052,1390,0.25440001487731934
1590130606.931576,1400,0.25380000472068787
1590130930.025432,1410,0.2547000050544739
1590131218.185282,1420,0.2540000081062317
1590131557.849902,1430,0.2606000006198883
1590131812.9815922,1440,0.26340001821517944
1590132038.574834,1450,0.24800001084804535
1590132314.895179,1460,0.2587999999523163
1590132634.281236,1470,0.26180002093315125
1590132900.2460392,1480,0.25270000100135803
1590133162.416411,1490,0.2678000032901764
1590133419.997179,1500,0.26820001006126404


==> figures/cifarbest/27ada.csv <==
Wall time,Step,Value
1590084583.010731,0,0.01140000019222498
1590084947.619681,10,0.018700001761317253
1590085341.060581,20,0.03070000186562538
1590085684.91733,30,0.03750000149011612
1590086038.088721,40,0.04660000279545784
1590086395.183885,50,0.05170000344514847
1590086785.276577,60,0.06040000170469284
1590087231.208909,70,0.07700000703334808
1590087611.261501,80,0.0861000046133995
1590087997.99346,90,0.10220000147819519
1590088410.234846,100,0.10670000314712524
1590088790.714246,110,0.12280000746250153
1590089202.240066,120,0.13090001046657562
1590089617.67019,130,0.14470000565052032
1590089984.773056,140,0.15050001442432404
1590090404.640632,150,0.16910000145435333
1590090793.820115,160,0.17100000381469727
1590091219.738751,170,0.1770000010728836
1590091605.368577,180,0.1932000070810318
1590091969.179872,190,0.20240001380443573
1590092316.742903,200,0.20980000495910645
1590092680.647644,210,0.2127000093460083
1590093030.505556,220,0.21670001745224
1590093382.845175,230,0.227400004863739
1590093762.858073,240,0.23570001125335693
1590094151.515776,250,0.233800008893013
1590094492.442215,260,0.2452000081539154
1590094859.083601,270,0.2444000095129013
1590095201.971532,280,0.2492000162601471
1590095577.506188,290,0.25940001010894775
1590095952.389452,300,0.2587999999523163
1590096291.90452,310,0.26980000734329224
1590096648.007342,320,0.2754000127315521
1590097030.2516627,330,0.2681000232696533
1590097402.821056,340,0.27890002727508545
1590097810.958732,350,0.2831000089645386
1590098231.327606,360,0.29110002517700195
1590098682.529612,370,0.2962000072002411
1590099137.382997,380,0.29120001196861267
1590099541.3746712,390,0.29040002822875977
1590099905.07125,400,0.2973000109195709
1590100305.829032,410,0.3068000078201294
1590100669.772374,420,0.30720001459121704
1590101038.318489,430,0.3062000274658203
1590101422.339218,440,0.3132000267505646
1590101810.57576,450,0.29380002617836
1590102197.360333,460,0.31530001759529114
1590102542.498838,470,0.31960001587867737
1590102923.129303,480,0.3166000247001648
1590103315.374689,490,0.31770002841949463
1590103661.231282,500,0.3207000195980072
1590104054.988609,510,0.31860002875328064
1590104432.518338,520,0.30250000953674316
1590104836.891928,530,0.32520002126693726
1590105181.421434,540,0.32110002636909485
1590105568.267229,550,0.31520000100135803
1590105949.183964,560,0.3274000287055969
1590106352.035522,570,0.32350000739097595
1590106718.334193,580,0.320000022649765
1590107060.707126,590,0.3241000175476074
1590107401.376663,600,0.3184000253677368
1590107782.0078893,610,0.31310001015663147
1590108190.754688,620,0.31450000405311584
1590108566.35769,630,0.31610000133514404
1590108940.292436,640,0.3206000030040741
1590109270.437306,650,0.3240000009536743
1590109634.423813,660,0.30070000886917114
1590109962.717624,670,0.31790000200271606
1590110257.726371,680,0.3246000111103058
1590110593.369194,690,0.3148000240325928
1590110931.275952,700,0.3100000023841858
1590111191.096786,710,0.31610000133514404
1590111440.3366332,720,0.3158000111579895
1590111704.485799,730,0.3087000250816345
1590111946.185109,740,0.30140000581741333
1590112206.245478,750,0.30300000309944153
1590112418.903804,760,0.3020000159740448
1590112638.939112,770,0.3069000244140625
1590112873.756947,780,0.3091000020503998
1590113108.292263,790,0.303600013256073
1590113340.669374,800,0.30630001425743103
1590113624.838447,810,0.30660000443458557
1590113928.646933,820,0.30480000376701355
1590114204.3568027,830,0.3020000159740448
1590114479.984713,840,0.30390000343322754
1590114723.226463,850,0.3012000024318695
1590114985.309281,860,0.3109000027179718
1590115209.834468,870,0.3052000105381012
1590115524.736613,880,0.3006000220775604
1590115816.5278609,890,0.3011000156402588
1590116114.214867,900,0.3053000271320343
1590116353.745441,910,0.30230000615119934
1590116618.4361632,920,0.296500027179718
1590116888.644082,930,0.3051000237464905
1590117151.433154,940,0.30800002813339233
1590117433.057095,950,0.29990002512931824
1590117654.535341,960,0.29350000619888306
1590117940.028968,970,0.29030001163482666
1590118213.186082,980,0.3006000220775604
1590118490.340264,990,0.29330000281333923
1590118766.596496,1000,0.2981000244617462
1590119045.650784,1010,0.2923000156879425
1590119352.600188,1020,0.2970000207424164
1590119663.490478,1030,0.28690001368522644
1590119928.618919,1040,0.2986000180244446
1590120209.34783,1050,0.29200002551078796
1590120488.668569,1060,0.29100000858306885
1590120826.217457,1070,0.287200003862381
1590121101.797596,1080,0.2907000184059143
1590121354.11633,1090,0.2946000099182129
1590121667.654855,1100,0.28600001335144043
1590121935.655704,1110,0.29110002517700195
1590122211.621607,1120,0.2900000214576721
1590122485.39076,1130,0.2826000154018402
1590122767.163759,1140,0.2848000228404999
1590123037.399698,1150,0.2888000011444092
1590123298.7593873,1160,0.2888000011444092
1590123582.120293,1170,0.2832000255584717
1590123827.607713,1180,0.2905000150203705
1590124153.079,1190,0.2954000234603882
1590124492.897765,1200,0.2884000241756439
1590124792.269179,1210,0.28930002450942993
1590125179.049033,1220,0.28790000081062317
1590125466.603712,1230,0.28360000252723694
1590125824.125095,1240,0.27639999985694885
1590126129.280099,1250,0.2883000075817108
1590126511.032364,1260,0.28440001606941223
1590126814.38537,1270,0.2866000235080719
1590127150.388914,1280,0.29500001668930054
1590127444.067578,1290,0.2859000265598297
1590127698.227401,1300,0.281000018119812
1590127999.818581,1310,0.2847000062465668
1590128311.1392362,1320,0.28140002489089966
1590128592.866359,1330,0.27630001306533813
1590128823.834413,1340,0.287200003862381
1590129051.892269,1350,0.28930002450942993
1590129285.423624,1360,0.2859000265598297
1590129552.273417,1370,0.2874000072479248
1590129875.604933,1380,0.28630000352859497
1590130179.608805,1390,0.29340001940727234
1590130476.542899,1400,0.28460001945495605
1590130767.439689,1410,0.28610000014305115
1590131077.79021,1420,0.2736999988555908
1590131390.688608,1430,0.288100004196167
1590131710.312812,1440,0.2868000268936157
1590131936.743106,1450,0.2906000018119812
1590132219.797597,1460,0.2835000157356262
1590132537.1960242,1470,0.2835000157356262
1590132832.951813,1480,0.2874000072479248
1590133074.321119,1490,0.28450000286102295
1590133337.729906,1500,0.2766000032424927


==> figures/cifarbest/2ada.csv <==
Wall time,Step,Value
1590084403.133068,10,0.020900001749396324
1590084473.636661,20,0.038100000470876694
1590084545.05721,30,0.03490000218153
1590084625.0651772,40,0.046800002455711365
1590084719.880832,50,0.06100000441074371
1590084848.390479,60,0.06760000437498093
1590085010.2154577,70,0.08430000394582748
1590085170.024049,80,0.08890000730752945
1590085327.270999,90,0.09540000557899475
1590085478.397564,100,0.10990000516176224
1590085653.092708,110,0.125900000333786
1590085833.403569,120,0.13030000030994415
1590086006.297482,130,0.14710000157356262
1590086148.061487,140,0.15300001204013824
1590086312.3999581,150,0.15230000019073486
1590086475.5284789,160,0.15900000929832458
1590086651.991084,170,0.15940000116825104
1590086819.339905,180,0.17350000143051147
1590086999.381529,190,0.1818000078201294
1590087166.217214,200,0.20420001447200775
1590087337.799802,210,0.1835000067949295
1590087501.53519,220,0.1917000114917755
1590087674.991198,230,0.2037000060081482
1590087835.283043,240,0.21810001134872437
1590088032.243237,250,0.20470000803470612
1590088199.983604,260,0.22230000793933868
1590088377.633232,270,0.22660000622272491
1590088562.982067,280,0.22430001199245453
1590088735.440175,290,0.2353000044822693
1590088924.823169,300,0.23420001566410065
1590089099.1907613,310,0.226500004529953
1590089272.85195,320,0.24500000476837158
1590089439.871163,330,0.23650000989437103
1590089607.851413,340,0.23930001258850098
1590089790.842709,350,0.24940000474452972
1590089966.185022,360,0.25699999928474426
1590090153.908333,370,0.26520001888275146
1590090347.148235,380,0.27010002732276917
1590090525.659862,390,0.25210002064704895
1590090714.375772,400,0.257500022649765
1590090882.257523,410,0.2665000259876251
1590091054.42783,420,0.26360002160072327
1590091226.835978,430,0.2794000208377838
1590091393.463838,440,0.2720000147819519
1590091565.153744,450,0.26980000734329224
1590091714.5425704,460,0.2865000069141388
1590091859.871937,470,0.2856000065803528
1590092017.430139,480,0.288100004196167
1590092177.689136,490,0.2930999994277954
1590092334.094907,500,0.30570000410079956
1590092482.349114,510,0.2964000105857849
1590092626.861956,520,0.2969000041484833
1590092800.894934,530,0.2969000041484833
1590092965.579872,540,0.29910001158714294
1590093128.073017,550,0.29180002212524414
1590093289.71932,560,0.3050000071525574
1590093436.454029,570,0.3075000047683716
1590093594.273643,580,0.2973000109195709
1590093754.980065,590,0.30170002579689026
1590093929.668099,600,0.30790001153945923
1590094087.681321,610,0.30470001697540283
1590094257.680994,620,0.3119000196456909
1590094417.832312,630,0.32010000944137573
1590094574.887947,640,0.3092000186443329
1590094739.910053,650,0.31550002098083496
1590094900.141998,660,0.31390002369880676
1590095050.974559,670,0.31140002608299255
1590095203.331862,680,0.3199000060558319
1590095368.329858,690,0.3206000030040741
1590095531.751756,700,0.318200021982193
1590095689.545248,710,0.32440000772476196
1590095839.04984,720,0.31120002269744873
1590095985.325194,730,0.3099000155925751
1590096139.270662,740,0.3117000162601471
1590096293.996653,750,0.3085000216960907
1590096443.184187,760,0.30310001969337463
1590096606.505174,770,0.32010000944137573
1590096778.140815,780,0.31860002875328064
1590096947.248664,790,0.31470000743865967
1590097108.276403,800,0.3225000202655792
1590097273.21371,810,0.31870001554489136
1590097449.042304,820,0.3077000081539154
1590097636.8174,830,0.32100000977516174
1590097818.658471,840,0.31460002064704895
1590098012.884942,850,0.3232000172138214
1590098201.65938,860,0.3172000050544739
1590098395.070128,870,0.31300002336502075
1590098596.435161,880,0.31540000438690186
1590098802.750359,890,0.3095000088214874
1590098997.823697,900,0.3102000057697296
1590099200.334644,910,0.30880001187324524
1590099358.282365,920,0.3022000193595886
1590099526.476412,930,0.31040000915527344
1590099690.811892,940,0.31220000982284546
1590099843.459818,950,0.318200021982193
1590100002.02943,960,0.3021000027656555
1590100168.005776,970,0.30890002846717834
1590100345.782505,980,0.3110000193119049
1590100528.8362129,990,0.3043000102043152
1590100712.599545,1000,0.30730000138282776
1590100885.26353,1010,0.3070000112056732
1590101064.215313,1020,0.3135000169277191
1590101229.340183,1030,0.30010002851486206
1590101403.3322,1040,0.3052000105381012
1590101576.785091,1050,0.30400002002716064
1590101738.676095,1060,0.31050002574920654
1590101906.79698,1070,0.30900001525878906
1590102072.877834,1080,0.3069000244140625
1590102233.749533,1090,0.3069000244140625
1590102399.58905,1100,0.30150002241134644
1590102566.177986,1110,0.30790001153945923
1590102719.856526,1120,0.29420000314712524
1590102883.314368,1130,0.3020000159740448
1590103037.659341,1140,0.3050000071525574
1590103187.39059,1150,0.2971000075340271
1590103362.659782,1160,0.2988000214099884
1590103545.415333,1170,0.3020000159740448
1590103718.0647,1180,0.296500027179718
1590103886.804906,1190,0.3035000264644623
1590104043.331216,1200,0.29740002751350403
1590104199.730402,1210,0.2981000244617462
1590104382.455048,1220,0.29420000314712524
1590104541.959753,1230,0.2921999990940094
1590104709.964081,1240,0.29670000076293945
1590104879.355084,1250,0.2946000099182129
1590105048.156838,1260,0.2973000109195709
1590105209.733445,1270,0.29180002212524414
1590105383.328696,1280,0.2957000136375427
1590105569.704311,1290,0.29930001497268677
1590105737.496167,1300,0.29440000653266907
1590105895.849521,1310,0.29250001907348633
1590106056.309563,1320,0.29420000314712524
1590106217.216963,1330,0.29740002751350403
1590106402.851579,1340,0.2915000021457672
1590106562.2873747,1350,0.2987000048160553
1590106733.259609,1360,0.2962000072002411
1590106882.634303,1370,0.29200002551078796
1590107023.209961,1380,0.29170000553131104
1590107168.853212,1390,0.2970000207424164
1590107323.974261,1400,0.29350000619888306
1590107486.045123,1410,0.29270002245903015
1590107660.230837,1420,0.29520002007484436
1590107823.7702742,1430,0.2962000072002411
1590107984.439716,1440,0.29430001974105835
1590108153.848199,1450,0.287200003862381
1590108317.929518,1460,0.2916000187397003
1590108480.759593,1470,0.28930002450942993
1590108652.891319,1480,0.29120001196861267
1590108814.460585,1490,0.2953000068664551
1590108980.077017,1500,0.28620001673698425


==> figures/cifarbest/40mom.csv <==
Wall time,Step,Value
1589776752.034554,10,0.0552000030875206
1589776848.372431,20,0.07530000060796738
1589776943.519653,30,0.09630000591278076
1589777041.287901,40,0.1023000031709671
1589777138.427619,50,0.11540000885725021
1589777237.070517,60,0.11810000240802765
1589777333.372937,70,0.1299000084400177
1589777431.063318,80,0.13440001010894775
1589777527.41403,90,0.13460001349449158
1589777628.422681,100,0.14000000059604645
1589777726.483737,110,0.1413000077009201
1589777827.507209,120,0.1494000107049942
1589777930.831813,130,0.15290001034736633
1589778032.765324,140,0.15700000524520874
1589778131.0878427,150,0.15860000252723694
1589778241.565192,160,0.16280001401901245
1589778343.559117,170,0.1575000137090683
1589778443.5539293,180,0.16420000791549683
1589778542.223531,190,0.1665000021457672
1589778639.499654,200,0.16750000417232513
1589778741.309074,210,0.17150001227855682
1589778841.89118,220,0.17150001227855682
1589778944.026199,230,0.1761000156402588
1589779047.7741172,240,0.17900000512599945
1589779152.112655,250,0.17340001463890076
1589779257.837948,260,0.17680001258850098
1589779362.6262279,270,0.17810000479221344
1589779468.034485,280,0.17960001528263092
1589779571.639338,290,0.18480001389980316
1589779677.150563,300,0.17750000953674316
1589779780.4602938,310,0.18330000340938568
1589779880.413703,320,0.18700000643730164
1589779985.055249,330,0.18690000474452972
1589780088.16639,340,0.1827000081539154
1589780195.877425,350,0.18530000746250153
1589780309.494362,360,0.1867000162601471
1589780415.022088,370,0.1899000108242035
1589780519.240992,380,0.18790000677108765
1589780629.403461,390,0.18700000643730164
1589780739.026905,400,0.18890000879764557
1589780841.893879,410,0.18930001556873322
1589780947.330492,420,0.18540000915527344
1589781050.043818,430,0.18710000813007355
1589781155.545196,440,0.1915000081062317
1589781257.127467,450,0.19040000438690186
1589781357.497134,460,0.18960000574588776
1589781455.420576,470,0.19120000302791595
1589781555.67745,480,0.19360001385211945
1589781659.654279,490,0.193900004029274
1589781763.217957,500,0.1980000138282776
1589781867.54739,510,0.1859000027179718
1589781974.4395,520,0.1891000121831894
1589782077.486856,530,0.1908000111579895
1589782178.696226,540,0.19860000908374786
1589782280.926455,550,0.1933000087738037
1589782384.289565,560,0.19480000436306
1589782485.604626,570,0.19440001249313354
1589782586.714187,580,0.19270001351833344
1589782684.236686,590,0.19450001418590546
1589782783.47789,600,0.19690001010894775
1589782880.502231,610,0.19370001554489136
1589782979.123928,620,0.18980000913143158
1589783078.839765,630,0.19830000400543213
1589783180.282594,640,0.1964000165462494
1589783280.683605,650,0.19620001316070557
1589783386.152594,660,0.1924000084400177
1589783490.041408,670,0.19910000264644623
1589783592.951152,680,0.19940000772476196
1589783696.438223,690,0.19550001621246338
1589783802.007978,700,0.19670000672340393
1589783907.185729,710,0.20100000500679016
1589784008.551994,720,0.19670000672340393
1589784106.446532,730,0.1989000141620636
1589784209.417528,740,0.19580000638961792
1589784316.645872,750,0.19510000944137573
1589784417.5840588,760,0.1964000165462494
1589784521.150879,770,0.1917000114917755
1589784625.770718,780,0.19860000908374786
1589784725.752673,790,0.1996000111103058
1589784825.6833317,800,0.20040000975131989
1589784923.692915,810,0.19710001349449158
1589785022.915943,820,0.20350000262260437
1589785130.914667,830,0.20110000669956207
1589785235.042045,840,0.19860000908374786
1589785338.742886,850,0.20160001516342163
1589785443.575612,860,0.2014000117778778
1589785545.1886332,870,0.19870001077651978
1589785648.551761,880,0.20090000331401825
1589785757.940302,890,0.20120000839233398
1589785868.844226,900,0.20100000500679016
1589785981.135953,910,0.2014000117778778
1589786089.868722,920,0.1964000165462494
1589786199.246913,930,0.20400001108646393
1589786306.477241,940,0.20250001549720764
1589786409.672971,950,0.20120000839233398
1589786514.008987,960,0.19850000739097595
1589786612.925564,970,0.19930000603199005
1589786713.521524,980,0.19860000908374786
1589786815.080385,990,0.20260000228881836
1589786915.733548,1000,0.19910000264644623
1589787021.010459,1010,0.20240001380443573
1589787122.189388,1020,0.20010000467300415
1589787223.432062,1030,0.19220000505447388
1589787328.723309,1040,0.19950000941753387
1589787435.37125,1050,0.1973000019788742
1589787540.293188,1060,0.2053000032901764
1589787641.2509997,1070,0.20120000839233398
1589787745.50221,1080,0.20020000636577606
1589787849.5464547,1090,0.19910000264644623
1589787955.185612,1100,0.2014000117778778
1589788055.544013,1110,0.19950000941753387
1589788165.630929,1120,0.19480000436306
1589788270.75112,1130,0.1972000151872635
1589788378.540951,1140,0.19990001618862152
1589788483.7438242,1150,0.19860000908374786
1589788586.257883,1160,0.19950000941753387
1589788692.154167,1170,0.20170001685619354
1589788798.156107,1180,0.19820000231266022
1589788902.016493,1190,0.20360000431537628
1589789008.232245,1200,0.19910000264644623
1589789109.129072,1210,0.20240001380443573
1589789209.701187,1220,0.20090000331401825
1589789309.023871,1230,0.19350001215934753
1589789409.9798977,1240,0.1997000128030777
1589789511.189798,1250,0.1988000124692917
1589789611.5026677,1260,0.19920000433921814
1589789714.592307,1270,0.2006000131368637
1589789818.047279,1280,0.20170001685619354
1589789921.301564,1290,0.19940000772476196
1589790023.145588,1300,0.1964000165462494
1589790124.736764,1310,0.20000000298023224
1589790226.233121,1320,0.19460001587867737
1589790326.956104,1330,0.1990000158548355
1589790430.07341,1340,0.2022000104188919
1589790530.372687,1350,0.20020000636577606
1589790635.947477,1360,0.19590000808238983
1589790741.556245,1370,0.20280000567436218
1589790843.084539,1380,0.20000000298023224
1589790942.835642,1390,0.1973000019788742
1589791047.677941,1400,0.19940000772476196
1589791156.997163,1410,0.20090000331401825
1589791267.93334,1420,0.1940000057220459
1589791376.20397,1430,0.20030000805854797
1589791476.969708,1440,0.19940000772476196
1589791582.760186,1450,0.1998000144958496
1589791686.346449,1460,0.19910000264644623
1589791789.498865,1470,0.20030000805854797
1589791890.869566,1480,0.2005000114440918
1589791993.226335,1490,0.20110000669956207
1589792097.424775,1500,0.1989000141620636


==> figures/cifarbest/5mom.csv <==
Wall time,Step,Value
1589776718.897826,10,0.014800000935792923
1589776781.958977,20,0.024800000712275505
1589776844.332194,30,0.028600001707673073
1589776906.970846,40,0.0406000018119812
1589776970.841136,50,0.03519999980926514
1589777036.075716,60,0.05170000344514847
1589777100.922313,70,0.05290000140666962
1589777166.373948,80,0.055800002068281174
1589777231.39931,90,0.05820000171661377
1589777296.445058,100,0.06640000641345978
1589777360.829786,110,0.08170000463724136
1589777426.40831,120,0.07980000227689743
1589777491.680922,130,0.09150000661611557
1589777558.277737,140,0.08860000222921371
1589777623.715689,150,0.09850000590085983
1589777689.843855,160,0.09550000727176666
1589777755.613839,170,0.09220000356435776
1589777823.910811,180,0.1128000020980835
1589777894.01398,190,0.1210000067949295
1589777962.241815,200,0.13510000705718994
1589778028.964602,210,0.12780000269412994
1589778094.326068,220,0.13130000233650208
1589778161.6699631,230,0.11660000681877136
1589778240.65439,240,0.12880000472068787
1589778305.439128,250,0.15570001304149628
1589778373.312358,260,0.15600000321865082
1589778439.656801,270,0.16690000891685486
1589778503.275776,280,0.16630001366138458
1589778567.85169,290,0.1753000020980835
1589778634.391007,300,0.16590000689029694
1589778698.00653,310,0.18690000474452972
1589778763.263356,320,0.19200000166893005
1589778828.836721,330,0.16350001096725464
1589778893.179812,340,0.18040001392364502
1589778957.474903,350,0.18690000474452972
1589779021.864832,360,0.19360001385211945
1589779087.39802,370,0.20110000669956207
1589779153.718552,380,0.20190000534057617
1589779221.075154,390,0.1980000138282776
1589779289.367306,400,0.20560000836849213
1589779358.586506,410,0.20850001275539398
1589779426.004409,420,0.21170000731945038
1589779492.200762,430,0.22390000522136688
1589779559.20211,440,0.21650001406669617
1589779625.964162,450,0.2127000093460083
1589779694.794971,460,0.21240000426769257
1589779763.0858119,470,0.23190000653266907
1589779828.800412,480,0.2404000163078308
1589779894.979667,490,0.23990000784397125
1589779963.175633,500,0.2531000077724457
1589780030.668365,510,0.24560001492500305
1589780096.434716,520,0.25290000438690186
1589780166.755512,530,0.24530000984668732
1589780235.842675,540,0.2572000026702881
1589780307.272896,550,0.23930001258850098
1589780378.027899,560,0.2656000256538391
1589780445.437505,570,0.26180002093315125
1589780515.317235,580,0.25429999828338623
1589780587.660208,590,0.2702000141143799
1589780660.587451,600,0.2721000015735626
1589780733.1964893,610,0.2581000030040741
1589780805.2285628,620,0.2689000070095062
1589780871.150319,630,0.2727999985218048
1589780940.918573,640,0.25280001759529114
1589781007.966099,650,0.27549999952316284
1589781077.3707619,660,0.2750000059604645
1589781146.640003,670,0.2760000228881836
1589781213.266797,680,0.2962000072002411
1589781277.9985542,690,0.27720001339912415
1589781343.806535,700,0.2735000252723694
1589781408.803615,710,0.2900000214576721
1589781474.087059,720,0.29340001940727234
1589781540.243207,730,0.2898000180721283
1589781609.814202,740,0.26930001378059387
1589781676.115077,750,0.28450000286102295
1589781743.116065,760,0.2761000096797943
1589781810.537358,770,0.29180002212524414
1589781879.3101587,780,0.27970001101493835
1589781948.380706,790,0.29580000042915344
1589782016.523718,800,0.29250001907348633
1589782080.650038,810,0.29990002512931824
1589782145.2387662,820,0.2946000099182129
1589782211.47739,830,0.30090001225471497
1589782278.993104,840,0.30300000309944153
1589782348.053538,850,0.29600000381469727
1589782418.258656,860,0.30470001697540283
1589782481.420591,870,0.30080002546310425
1589782547.260719,880,0.3050000071525574
1589782609.546039,890,0.30230000615119934
1589782672.263206,900,0.30260002613067627
1589782734.594924,910,0.2997000217437744
1589782797.276604,920,0.292900025844574
1589782859.819856,930,0.30740001797676086
1589782924.482461,940,0.3068000078201294
1589782989.20894,950,0.3168000280857086
1589783051.889332,960,0.2988000214099884
1589783118.453609,970,0.30880001187324524
1589783183.31603,980,0.31360000371932983
1589783248.640057,990,0.30650001764297485
1589783315.518316,1000,0.31120002269744873
1589783383.670255,1010,0.31470000743865967
1589783451.416626,1020,0.3216000199317932
1589783519.100201,1030,0.3091000020503998
1589783588.476405,1040,0.31360000371932983
1589783657.805555,1050,0.3116000294685364
1589783728.1866891,1060,0.3172000050544739
1589783797.528224,1070,0.3119000196456909
1589783865.339866,1080,0.31550002098083496
1589783932.823611,1090,0.31470000743865967
1589783996.62899,1100,0.3174000084400177
1589784059.295169,1110,0.31380000710487366
1589784125.075138,1120,0.31850001215934753
1589784190.960283,1130,0.30410000681877136
1589784260.454352,1140,0.3232000172138214
1589784328.784978,1150,0.3198000192642212
1589784395.686645,1160,0.302700012922287
1589784462.893611,1170,0.31960001587867737
1589784528.247874,1180,0.3215000033378601
1589784594.730708,1190,0.31700000166893005
1589784660.852029,1200,0.3046000003814697
1589784727.006119,1210,0.32260000705718994
1589784792.428855,1220,0.31370002031326294
1589784859.720483,1230,0.31610000133514404
1589784926.499434,1240,0.3216000199317932
1589784993.425873,1250,0.3144000172615051
1589785061.808272,1260,0.314300000667572
1589785137.545835,1270,0.3225000202655792
1589785208.980351,1280,0.32440000772476196
1589785276.959591,1290,0.3295000195503235
1589785344.507085,1300,0.30970001220703125
1589785412.465109,1310,0.3329000174999237
1589785478.2989178,1320,0.3189000189304352
1589785543.592836,1330,0.3232000172138214
1589785610.20373,1340,0.32580000162124634
1589785677.394126,1350,0.32180002331733704
1589785743.838557,1360,0.31640002131462097
1589785813.093505,1370,0.3230000138282776
1589785883.011223,1380,0.31050002574920654
1589785952.366184,1390,0.31960001587867737
1589786022.229355,1400,0.3140000104904175
1589786091.278006,1410,0.31120002269744873
1589786160.783612,1420,0.3099000155925751
1589786229.348793,1430,0.3085000216960907
1589786297.619072,1440,0.3160000145435333
1589786364.533336,1450,0.31220000982284546
1589786431.022432,1460,0.3144000172615051
1589786495.811481,1470,0.31360000371932983
1589786560.114539,1480,0.314300000667572
1589786625.326255,1490,0.32180002331733704
1589786690.11338,1500,0.31310001015663147


==> figures/cifarbest/89mom.csv <==
Wall time,Step,Value
1590046833.852729,0,0.01140000019222498
1590047098.657515,10,0.019600000232458115
1590047326.91726,20,0.030800001695752144
1590047544.294969,30,0.03060000203549862
1590047761.805331,40,0.04020000249147415
1590047976.817125,50,0.04990000277757645
1590048190.232058,60,0.05260000377893448
1590048404.290735,70,0.06310000270605087
1590048621.205843,80,0.0706000030040741
1590048836.377018,90,0.07610000669956207
1590049056.455158,100,0.07760000228881836
1590049276.841144,110,0.09790000319480896
1590049496.632636,120,0.09590000659227371
1590049707.187483,130,0.10620000213384628
1590049931.675547,140,0.10950000584125519
1590050164.096821,150,0.12540000677108765
1590050380.882405,160,0.12480000406503677
1590050584.989853,170,0.13500000536441803
1590050814.624164,180,0.13960000872612
1590051034.941019,190,0.1477000117301941
1590051246.710067,200,0.15690000355243683
1590051467.749563,210,0.1535000056028366
1590051704.454455,220,0.1624000072479248
1590051913.155396,230,0.16350001096725464
1590052137.035556,240,0.16840000450611115
1590052361.125204,250,0.17750000953674316
1590052612.491884,260,0.17520001530647278
1590052842.928852,270,0.1835000067949295
1590053072.763964,280,0.18580001592636108
1590053292.29599,290,0.19130000472068787
1590053533.717762,300,0.20280000567436218
1590053749.333223,310,0.20030000805854797
1590053989.021954,320,0.20440000295639038
1590054206.032091,330,0.20890000462532043
1590054450.981194,340,0.20720000565052032
1590054669.931099,350,0.2136000096797943
1590054912.227485,360,0.21090000867843628
1590055144.874341,370,0.22050000727176666
1590055377.046944,380,0.22310000658035278
1590055604.027928,390,0.22030000388622284
1590055820.792155,400,0.22870001196861267
1590056057.4898303,410,0.23180000483989716
1590056295.504196,420,0.23430001735687256
1590056566.661226,430,0.23800000548362732
1590056817.996127,440,0.24630001187324524
1590057054.501204,450,0.24330000579357147
1590057280.987923,460,0.24950000643730164
1590057511.460594,470,0.2515999972820282
1590057744.052838,480,0.25609999895095825
1590057977.222204,490,0.255700021982193
1590058226.139714,500,0.25870001316070557
1590058453.047947,510,0.25699999928474426
1590058680.280751,520,0.26520001888275146
1590058913.422338,530,0.2629000246524811
1590059159.829738,540,0.2669000029563904
1590059397.189432,550,0.26680001616477966
1590059636.240836,560,0.27410000562667847
1590059860.018916,570,0.2761000096797943
1590060092.128537,580,0.2782000005245209
1590060331.243625,590,0.2794000208377838
1590060558.698005,600,0.28630000352859497
1590060778.933356,610,0.28290000557899475
1590061026.535471,620,0.2900000214576721
1590061248.52061,630,0.2937000095844269
1590061489.739197,640,0.28780001401901245
1590061713.419818,650,0.2980000078678131
1590061940.801126,660,0.2962000072002411
1590062180.791212,670,0.3003000020980835
1590062396.689194,680,0.30650001764297485
1590062638.402098,690,0.3071000277996063
1590062858.502967,700,0.3091000020503998
1590063081.2455392,710,0.3067000210285187
1590063303.324872,720,0.30810001492500305
1590063511.520517,730,0.31220000982284546
1590063717.528911,740,0.31130000948905945
1590063924.89442,750,0.3175000250339508
1590064121.74912,760,0.31060001254081726
1590064341.114701,770,0.3184000253677368
1590064537.403733,780,0.31700000166893005
1590064757.178033,790,0.31860002875328064
1590064953.422558,800,0.320000022649765
1590065173.323051,810,0.3168000280857086
1590065375.361978,820,0.3256000280380249
1590065587.678929,830,0.3237000107765198
1590065795.933369,840,0.32420000433921814
1590066008.155559,850,0.32760000228881836
1590066217.918852,860,0.32910001277923584
1590066427.234185,870,0.3294000029563904
1590066649.277878,880,0.3246000111103058
1590066847.285385,890,0.326200008392334
1590067069.125159,900,0.33070001006126404
1590067281.226596,910,0.332800030708313
1590067490.449867,920,0.3312000036239624
1590067688.306019,930,0.3335000276565552
1590067912.387552,940,0.33730000257492065
1590068124.1393473,950,0.33580002188682556
1590068333.94922,960,0.3313000202178955
1590068545.746701,970,0.3295000195503235
1590068748.6946769,980,0.3337000012397766
1590068958.854381,990,0.3306000232696533
1590069173.502586,1000,0.3338000178337097
1590069395.62088,1010,0.328000009059906
1590069595.439353,1020,0.3336000144481659
1590069805.471929,1030,0.33560001850128174
1590070026.499787,1040,0.33650001883506775
1590070232.329711,1050,0.32910001277923584
1590070426.974202,1060,0.34140002727508545
1590070649.102001,1070,0.33500000834465027
1590070844.445061,1080,0.3393000066280365
1590071050.8625517,1090,0.3394000232219696
1590071259.024365,1100,0.328000009059906
1590071474.667542,1110,0.3306000232696533
1590071684.778232,1120,0.33090001344680786
1590071900.358015,1130,0.329800009727478
1590072112.841267,1140,0.33250001072883606
1590072325.7045257,1150,0.3302000164985657
1590072524.879244,1160,0.33800002932548523
1590072737.954568,1170,0.33340001106262207
1590072946.737289,1180,0.3311000168323517
1590073162.469814,1190,0.3337000012397766
1590073376.96562,1200,0.326200008392334
1590073587.103735,1210,0.33150002360343933
1590073814.821541,1220,0.33000001311302185
1590074015.8172,1230,0.3240000009536743
1590074239.299193,1240,0.32340002059936523
1590074440.821745,1250,0.32330000400543213
1590074667.84544,1260,0.33240002393722534
1590074878.3433993,1270,0.3288000226020813
1590075088.193495,1280,0.326200008392334
1590075290.291963,1290,0.3264000117778778
1590075515.810811,1300,0.3247000277042389
1590075712.341956,1310,0.3279000222682953
1590075923.557407,1320,0.3264000117778778
1590076133.782378,1330,0.32610002160072327
1590076359.425788,1340,0.3265000283718109
1590076573.393061,1350,0.32920002937316895
1590076786.275365,1360,0.3305000066757202
1590076997.251309,1370,0.3294000029563904
1590077220.769507,1380,0.3249000012874603
1590077428.009206,1390,0.3256000280380249
1590077657.970745,1400,0.32420000433921814
1590077883.550205,1410,0.32120001316070557
1590078097.583668,1420,0.31310001015663147
1590078323.448036,1430,0.32440000772476196
1590078549.977638,1440,0.32020002603530884
1590078809.320298,1450,0.32510000467300415
1590079050.779511,1460,0.3193000257015228
1590079305.726437,1470,0.3207000195980072
1590079544.817524,1480,0.31690001487731934
1590079789.888402,1490,0.3216000199317932
1590080022.273569,1500,0.3240000009536743


==> figures/cifarbest/96mom.csv <==
Wall time,Step,Value
1590082291.368174,0,0.01140000019222498
1590082709.4202387,10,0.027700001373887062
1590082982.810411,20,0.03710000216960907
1590083273.75597,30,0.038600001484155655
1590083529.822541,40,0.046000003814697266
1590083788.568027,50,0.05320000275969505
1590084084.164751,60,0.04450000077486038
1590084371.909068,70,0.06140000373125076
1590084649.893657,80,0.09320000559091568
1590084940.332376,90,0.08570000529289246
1590085198.438711,100,0.0893000066280365
1590085519.893933,110,0.11670000851154327
1590085770.135078,120,0.12390000373125076
1590086031.311045,130,0.12800000607967377
1590086309.959142,140,0.10700000822544098
1590086593.443636,150,0.1534000039100647
1590086898.976081,160,0.16110001504421234
1590087165.25679,170,0.1616000086069107
1590087415.609343,180,0.15860000252723694
1590087731.287445,190,0.1868000030517578
1590088025.891487,200,0.18970000743865967
1590088354.184659,210,0.1826000064611435
1590088634.9411619,220,0.1868000030517578
1590088910.191894,230,0.19620001316070557
1590089187.585549,240,0.2087000161409378
1590089495.933423,250,0.19630001485347748
1590089768.533178,260,0.20080001652240753
1590090038.022305,270,0.21720001101493835
1590090314.182739,280,0.2225000113248825
1590090589.961678,290,0.2305000126361847
1590090887.702282,300,0.22360001504421234
1590091163.548121,310,0.23160001635551453
1590091427.001215,320,0.2337000072002411
1590091731.509439,330,0.2216000109910965
1590091991.471716,340,0.242000013589859
1590092338.07366,350,0.2524000108242035
1590092592.701298,360,0.25290000438690186
1590092868.641679,370,0.2598000168800354
1590093154.271688,380,0.24980001151561737
1590093448.96194,390,0.26420000195503235
1590093718.395975,400,0.26500001549720764
1590093948.054276,410,0.2727999985218048
1590094277.575006,420,0.27160000801086426
1590094514.307193,430,0.2766000032424927
1590094838.936525,440,0.25
1590095117.414955,450,0.26030001044273376
1590095376.140407,460,0.2868000268936157
1590095681.927699,470,0.2745000123977661
1590095951.538327,480,0.2713000178337097
1590096276.360978,490,0.28210002183914185
1590096503.743921,500,0.28850001096725464
1590096841.543659,510,0.2957000136375427
1590097125.236758,520,0.2831000089645386
1590097410.185347,530,0.29440000653266907
1590097684.649746,540,0.29090002179145813
1590097979.570483,550,0.2916000187397003
1590098221.871284,560,0.29350000619888306
1590098575.421455,570,0.27980002760887146
1590098830.645057,580,0.2858000099658966
1590099086.789235,590,0.2945000231266022
1590099393.280449,600,0.2833000123500824
1590099679.074604,610,0.2849000096321106
1590099966.362265,620,0.2799000144004822
1590100200.335803,630,0.2833999991416931
1590100472.366527,640,0.29090002179145813
1590100773.034441,650,0.29430001974105835
1590101024.073768,660,0.2678000032901764
1590101258.758313,670,0.29190000891685486
1590101612.719564,680,0.2921000123023987
1590101876.588913,690,0.29250001907348633
1590102169.673026,700,0.3020000159740448
1590102422.071184,710,0.3021000027656555
1590102752.754566,720,0.295600026845932
1590103003.313788,730,0.28870001435279846
1590103315.804289,740,0.2884000241756439
1590103570.902387,750,0.29590001702308655
1590103826.025246,760,0.2964000105857849
1590104131.87173,770,0.2973000109195709
1590104396.969029,780,0.2941000163555145
1590104721.03686,790,0.28600001335144043
1590104966.027029,800,0.28370001912117004
1590105268.024547,810,0.2990000247955322
1590105587.3206432,820,0.29670000076293945
1590105813.57629,830,0.29510000348091125
1590106170.7893,840,0.28230002522468567
1590106431.717309,850,0.292900025844574
1590106731.355791,860,0.28130000829696655
1590106986.521751,870,0.2847000062465668
1590107326.048315,880,0.28519999980926514
1590107575.884478,890,0.2833999991416931
1590107872.642336,900,0.29750001430511475
1590108152.41575,910,0.2770000100135803
1590108404.201028,920,0.2815999984741211
1590108698.199305,930,0.2778000235557556
1590108991.58872,940,0.281000018119812
1590109281.111294,950,0.28200000524520874
1590109573.038496,960,0.26579999923706055
1590109846.217266,970,0.2759000062942505
1590110107.008886,980,0.289000004529953
1590110432.998122,990,0.288100004196167
1590110680.282462,1000,0.27980002760887146
1590110949.263091,1010,0.28390002250671387
1590111254.226228,1020,0.28620001673698425
1590111519.127056,1030,0.2824999988079071
1590111805.182442,1040,0.28280001878738403
1590112109.31846,1050,0.27480000257492065
1590112387.412717,1060,0.2697000205516815
1590112691.807686,1070,0.2767000198364258
1590112962.853111,1080,0.2803000211715698
1590113266.798271,1090,0.2751000225543976
1590113562.228055,1100,0.2615000009536743
1590113873.625338,1110,0.2712000012397766
1590114123.672009,1120,0.2750000059604645
1590114343.046225,1130,0.2662000060081482
1590114678.179619,1140,0.2722000181674957
1590114954.641998,1150,0.27650001645088196
1590115209.649095,1160,0.2759000062942505
1590115514.257084,1170,0.27240002155303955
1590115756.636562,1180,0.2654000222682953
1590116079.817967,1190,0.2672000229358673
1590116344.036199,1200,0.26900002360343933
1590116623.969882,1210,0.2777000069618225
1590116908.664249,1220,0.2793000042438507
1590117190.463672,1230,0.26020002365112305
1590117471.389333,1240,0.27000001072883606
1590117804.472371,1250,0.2767000198364258
1590118078.513965,1260,0.265500009059906
1590118334.901596,1270,0.27310001850128174
1590118637.8989267,1280,0.28070002794265747
1590118876.650163,1290,0.26910001039505005
1590119158.773344,1300,0.27160000801086426
1590119513.091959,1310,0.2742000222206116
1590119786.328114,1320,0.26759999990463257
1590120056.724011,1330,0.2671000063419342
1590120377.15818,1340,0.2742000222206116
1590120636.371827,1350,0.2696000039577484
1590120947.337563,1360,0.26420000195503235
1590121233.543109,1370,0.2712000012397766
1590121486.124721,1380,0.2727999985218048
1590121740.579526,1390,0.27090001106262207
1590122016.886668,1400,0.2616000175476074
1590122374.765308,1410,0.2598000168800354
1590122632.078378,1420,0.2623000144958496
1590122903.029121,1430,0.2750000059604645
1590123244.952816,1440,0.2769000232219696
1590123526.044751,1450,0.267300009727478
1590123848.723101,1460,0.26360002160072327
1590124115.272058,1470,0.26830002665519714
1590124379.661377,1480,0.2712000012397766
1590124695.465603,1490,0.26669999957084656
1590124932.869881,1500,0.27250000834465027


==> figures/cifarmom/105mom.csv <==
Wall time,Step,Value
1590046863.509793,0,0.01140000019222498
1590047137.659618,10,0.013700000941753387
1590047340.861294,20,0.02510000206530094
1590047567.791939,30,0.02980000153183937
1590047776.289072,40,0.03750000149011612
1590048003.880197,50,0.039000000804662704
1590048218.6807559,60,0.04390000179409981
1590048434.296224,70,0.048900000751018524
1590048638.370903,80,0.04670000076293945
1590048855.9256,90,0.05020000413060188
1590049078.982554,100,0.057500001043081284
1590049300.603745,110,0.05660000443458557
1590049531.318867,120,0.06320000439882278
1590049743.939373,130,0.07120000571012497
1590049963.892775,140,0.07760000228881836
1590050197.380233,150,0.08580000698566437
1590050414.457391,160,0.08860000222921371
1590050621.806001,170,0.08410000056028366
1590050841.200458,180,0.10260000824928284
1590051064.152674,190,0.10080000758171082
1590051300.499367,200,0.11140000820159912
1590051525.703514,210,0.11350000649690628
1590051735.963765,220,0.11140000820159912
1590051972.196606,230,0.12880000472068787
1590052200.005957,240,0.13590000569820404
1590052430.020112,250,0.12730000913143158
1590052652.01748,260,0.14010000228881836
1590052884.052071,270,0.1502000093460083
1590053114.78046,280,0.14570000767707825
1590053358.5854373,290,0.16540001332759857
1590053575.84268,300,0.16040000319480896
1590053815.71751,310,0.1639000028371811
1590054031.095314,320,0.16950000822544098
1590054275.618345,330,0.1721000075340271
1590054492.904328,340,0.1785000115633011
1590054720.935392,350,0.17570000886917114
1590054960.568348,360,0.1915000081062317
1590055190.438073,370,0.18970000743865967
1590055409.236964,380,0.20440000295639038
1590055649.033729,390,0.1933000087738037
1590055874.065644,400,0.21390001475811005
1590056095.273764,410,0.21240000426769257
1590056352.997867,420,0.21620000898838043
1590056633.650133,430,0.21790000796318054
1590056870.516494,440,0.21960000693798065
1590057099.893344,450,0.20110000669956207
1590057324.611287,460,0.23260001838207245
1590057561.769333,470,0.2371000051498413
1590057799.027826,480,0.22640001773834229
1590058029.857363,490,0.24960000813007355
1590058261.479977,500,0.24990001320838928
1590058489.887833,510,0.2436000108718872
1590058728.745737,520,0.23080001771450043
1590058963.350041,530,0.2547000050544739
1590059194.59415,540,0.2510000169277191
1590059417.573383,550,0.25530001521110535
1590059657.979989,560,0.2580000162124634
1590059895.32809,570,0.26510000228881836
1590060139.746553,580,0.26520001888275146
1590060370.1328378,590,0.2750000059604645
1590060585.255796,600,0.26590001583099365
1590060815.664375,610,0.2738000154495239
1590061063.258259,620,0.2759000062942505
1590061292.989656,630,0.28060001134872437
1590061507.145385,640,0.28040000796318054
1590061739.418275,650,0.2882000207901001
1590061977.894785,660,0.2550000250339508
1590062203.759161,670,0.28940001130104065
1590062430.192111,680,0.29600000381469727
1590062653.821112,690,0.2978000044822693
1590062872.475199,700,0.3005000054836273
1590063093.254068,710,0.30300000309944153
1590063314.61957,720,0.2978000044822693
1590063522.640985,730,0.292900025844574
1590063728.999083,740,0.29170000553131104
1590063935.839516,750,0.2957000136375427
1590064143.182367,760,0.2979000210762024
1590064351.017991,770,0.30550000071525574
1590064560.75057,780,0.2932000160217285
1590064758.393549,790,0.30080002546310425
1590064967.598836,800,0.29170000553131104
1590065178.068448,810,0.31210002303123474
1590065394.485972,820,0.3075000047683716
1590065618.266082,830,0.31460002064704895
1590065818.88011,840,0.2907000184059143
1590066041.803349,850,0.31550002098083496
1590066250.430482,860,0.3103000223636627
1590066458.8268049,870,0.3172000050544739
1590066656.281286,880,0.2962000072002411
1590066864.133521,890,0.320900022983551
1590067086.229727,900,0.3175000250339508
1590067298.318733,910,0.3117000162601471
1590067508.126565,920,0.3094000220298767
1590067720.364497,930,0.31940001249313354
1590067933.269004,940,0.3238000273704529
1590068143.683851,950,0.31070002913475037
1590068346.150505,960,0.2939999997615814
1590068559.163229,970,0.3172000050544739
1590068785.000981,980,0.318200021982193
1590068997.269766,990,0.31310001015663147
1590069199.614569,1000,0.32100000977516174
1590069411.407324,1010,0.3222000300884247
1590069621.57853,1020,0.32590001821517944
1590069830.515711,1030,0.3193000257015228
1590070038.955913,1040,0.32170000672340393
1590070256.04151,1050,0.3108000159263611
1590070462.594835,1060,0.32670000195503235
1590070658.252647,1070,0.3232000172138214
1590070863.377631,1080,0.32820001244544983
1590071080.560063,1090,0.31060001254081726
1590071286.415348,1100,0.31200000643730164
1590071491.927077,1110,0.32010000944137573
1590071689.212665,1120,0.32450002431869507
1590071913.825806,1130,0.31620001792907715
1590072111.531512,1140,0.3053000271320343
1590072321.649548,1150,0.31950002908706665
1590072528.22337,1160,0.32040002942085266
1590072738.664831,1170,0.3151000142097473
1590072956.3936052,1180,0.31780001521110535
1590073169.945216,1190,0.32510000467300415
1590073379.485371,1200,0.3303000032901764
1590073588.31425,1210,0.3263000249862671
1590073800.027635,1220,0.32510000467300415
1590073996.2668,1230,0.3144000172615051
1590074206.336534,1240,0.3135000169277191
1590074416.871558,1250,0.3124000132083893
1590074638.742665,1260,0.3188000023365021
1590074836.747994,1270,0.3175000250339508
1590075055.672561,1280,0.3183000087738037
1590075267.646287,1290,0.3216000199317932
1590075480.955822,1300,0.3083000183105469
1590075689.987817,1310,0.3223000168800354
1590075900.106128,1320,0.3184000253677368
1590076097.6966872,1330,0.3108000159263611
1590076323.039207,1340,0.32010000944137573
1590076524.370738,1350,0.3159000277519226
1590076734.204352,1360,0.32260000705718994
1590076953.86066,1370,0.31540000438690186
1590077171.3696513,1380,0.32010000944137573
1590077376.988308,1390,0.3109000027179718
1590077593.357317,1400,0.30320000648498535
1590077815.097305,1410,0.31710001826286316
1590078050.582197,1420,0.3099000155925751
1590078272.872768,1430,0.3174000084400177
1590078487.770781,1440,0.3150000274181366
1590078739.425198,1450,0.2924000024795532
1590078982.78393,1460,0.3168000280857086
1590079217.76228,1470,0.31050002574920654
1590079453.801365,1480,0.3035000264644623
1590079714.266977,1490,0.3118000030517578
1590079945.313726,1500,0.31450000405311584


==> figures/cifarmom/40non.csv <==
Wall time,Step,Value
1589776752.034554,10,0.0552000030875206
1589776848.372431,20,0.07530000060796738
1589776943.519653,30,0.09630000591278076
1589777041.287901,40,0.1023000031709671
1589777138.427619,50,0.11540000885725021
1589777237.070517,60,0.11810000240802765
1589777333.372937,70,0.1299000084400177
1589777431.063318,80,0.13440001010894775
1589777527.41403,90,0.13460001349449158
1589777628.422681,100,0.14000000059604645
1589777726.483737,110,0.1413000077009201
1589777827.507209,120,0.1494000107049942
1589777930.831813,130,0.15290001034736633
1589778032.765324,140,0.15700000524520874
1589778131.0878427,150,0.15860000252723694
1589778241.565192,160,0.16280001401901245
1589778343.559117,170,0.1575000137090683
1589778443.5539293,180,0.16420000791549683
1589778542.223531,190,0.1665000021457672
1589778639.499654,200,0.16750000417232513
1589778741.309074,210,0.17150001227855682
1589778841.89118,220,0.17150001227855682
1589778944.026199,230,0.1761000156402588
1589779047.7741172,240,0.17900000512599945
1589779152.112655,250,0.17340001463890076
1589779257.837948,260,0.17680001258850098
1589779362.6262279,270,0.17810000479221344
1589779468.034485,280,0.17960001528263092
1589779571.639338,290,0.18480001389980316
1589779677.150563,300,0.17750000953674316
1589779780.4602938,310,0.18330000340938568
1589779880.413703,320,0.18700000643730164
1589779985.055249,330,0.18690000474452972
1589780088.16639,340,0.1827000081539154
1589780195.877425,350,0.18530000746250153
1589780309.494362,360,0.1867000162601471
1589780415.022088,370,0.1899000108242035
1589780519.240992,380,0.18790000677108765
1589780629.403461,390,0.18700000643730164
1589780739.026905,400,0.18890000879764557
1589780841.893879,410,0.18930001556873322
1589780947.330492,420,0.18540000915527344
1589781050.043818,430,0.18710000813007355
1589781155.545196,440,0.1915000081062317
1589781257.127467,450,0.19040000438690186
1589781357.497134,460,0.18960000574588776
1589781455.420576,470,0.19120000302791595
1589781555.67745,480,0.19360001385211945
1589781659.654279,490,0.193900004029274
1589781763.217957,500,0.1980000138282776
1589781867.54739,510,0.1859000027179718
1589781974.4395,520,0.1891000121831894
1589782077.486856,530,0.1908000111579895
1589782178.696226,540,0.19860000908374786
1589782280.926455,550,0.1933000087738037
1589782384.289565,560,0.19480000436306
1589782485.604626,570,0.19440001249313354
1589782586.714187,580,0.19270001351833344
1589782684.236686,590,0.19450001418590546
1589782783.47789,600,0.19690001010894775
1589782880.502231,610,0.19370001554489136
1589782979.123928,620,0.18980000913143158
1589783078.839765,630,0.19830000400543213
1589783180.282594,640,0.1964000165462494
1589783280.683605,650,0.19620001316070557
1589783386.152594,660,0.1924000084400177
1589783490.041408,670,0.19910000264644623
1589783592.951152,680,0.19940000772476196
1589783696.438223,690,0.19550001621246338
1589783802.007978,700,0.19670000672340393
1589783907.185729,710,0.20100000500679016
1589784008.551994,720,0.19670000672340393
1589784106.446532,730,0.1989000141620636
1589784209.417528,740,0.19580000638961792
1589784316.645872,750,0.19510000944137573
1589784417.5840588,760,0.1964000165462494
1589784521.150879,770,0.1917000114917755
1589784625.770718,780,0.19860000908374786
1589784725.752673,790,0.1996000111103058
1589784825.6833317,800,0.20040000975131989
1589784923.692915,810,0.19710001349449158
1589785022.915943,820,0.20350000262260437
1589785130.914667,830,0.20110000669956207
1589785235.042045,840,0.19860000908374786
1589785338.742886,850,0.20160001516342163
1589785443.575612,860,0.2014000117778778
1589785545.1886332,870,0.19870001077651978
1589785648.551761,880,0.20090000331401825
1589785757.940302,890,0.20120000839233398
1589785868.844226,900,0.20100000500679016
1589785981.135953,910,0.2014000117778778
1589786089.868722,920,0.1964000165462494
1589786199.246913,930,0.20400001108646393
1589786306.477241,940,0.20250001549720764
1589786409.672971,950,0.20120000839233398
1589786514.008987,960,0.19850000739097595
1589786612.925564,970,0.19930000603199005
1589786713.521524,980,0.19860000908374786
1589786815.080385,990,0.20260000228881836
1589786915.733548,1000,0.19910000264644623
1589787021.010459,1010,0.20240001380443573
1589787122.189388,1020,0.20010000467300415
1589787223.432062,1030,0.19220000505447388
1589787328.723309,1040,0.19950000941753387
1589787435.37125,1050,0.1973000019788742
1589787540.293188,1060,0.2053000032901764
1589787641.2509997,1070,0.20120000839233398
1589787745.50221,1080,0.20020000636577606
1589787849.5464547,1090,0.19910000264644623
1589787955.185612,1100,0.2014000117778778
1589788055.544013,1110,0.19950000941753387
1589788165.630929,1120,0.19480000436306
1589788270.75112,1130,0.1972000151872635
1589788378.540951,1140,0.19990001618862152
1589788483.7438242,1150,0.19860000908374786
1589788586.257883,1160,0.19950000941753387
1589788692.154167,1170,0.20170001685619354
1589788798.156107,1180,0.19820000231266022
1589788902.016493,1190,0.20360000431537628
1589789008.232245,1200,0.19910000264644623
1589789109.129072,1210,0.20240001380443573
1589789209.701187,1220,0.20090000331401825
1589789309.023871,1230,0.19350001215934753
1589789409.9798977,1240,0.1997000128030777
1589789511.189798,1250,0.1988000124692917
1589789611.5026677,1260,0.19920000433921814
1589789714.592307,1270,0.2006000131368637
1589789818.047279,1280,0.20170001685619354
1589789921.301564,1290,0.19940000772476196
1589790023.145588,1300,0.1964000165462494
1589790124.736764,1310,0.20000000298023224
1589790226.233121,1320,0.19460001587867737
1589790326.956104,1330,0.1990000158548355
1589790430.07341,1340,0.2022000104188919
1589790530.372687,1350,0.20020000636577606
1589790635.947477,1360,0.19590000808238983
1589790741.556245,1370,0.20280000567436218
1589790843.084539,1380,0.20000000298023224
1589790942.835642,1390,0.1973000019788742
1589791047.677941,1400,0.19940000772476196
1589791156.997163,1410,0.20090000331401825
1589791267.93334,1420,0.1940000057220459
1589791376.20397,1430,0.20030000805854797
1589791476.969708,1440,0.19940000772476196
1589791582.760186,1450,0.1998000144958496
1589791686.346449,1460,0.19910000264644623
1589791789.498865,1470,0.20030000805854797
1589791890.869566,1480,0.2005000114440918
1589791993.226335,1490,0.20110000669956207
1589792097.424775,1500,0.1989000141620636


==> figures/cifarmom/46mom.csv <==
Wall time,Step,Value
1589776737.480952,10,0.02710000053048134
1589776829.371595,20,0.0536000020802021
1589776924.058709,30,0.06940000504255295
1589777018.875406,40,0.0747000053524971
1589777115.463796,50,0.09510000795125961
1589777212.694229,60,0.10100000351667404
1589777306.4680843,70,0.11350000649690628
1589777400.680332,80,0.11630000919103622
1589777496.903268,90,0.12350000441074371
1589777592.8146057,100,0.13170000910758972
1589777691.724517,110,0.1324000060558319
1589777788.851805,120,0.13210000097751617
1589777893.162672,130,0.14300000667572021
1589777993.282358,140,0.14750000834465027
1589778090.0546129,150,0.1477000117301941
1589778197.633687,160,0.1550000011920929
1589778294.8745008,170,0.15940000116825104
1589778393.037549,180,0.16330000758171082
1589778492.343686,190,0.1623000055551529
1589778587.585037,200,0.16610001027584076
1589778683.433946,210,0.1665000021457672
1589778783.147287,220,0.1688000112771988
1589778880.427396,230,0.17000000178813934
1589778979.51587,240,0.17350000143051147
1589779079.468655,250,0.17390000820159912
1589779180.3895779,260,0.17390000820159912
1589779284.856679,270,0.17320001125335693
1589779386.452359,280,0.172200009226799
1589779486.872822,290,0.17740000784397125
1589779588.8102837,300,0.17970000207424164
1589779690.291546,310,0.1761000156402588
1589779790.898624,320,0.18080000579357147
1589779889.142099,330,0.1818000078201294
1589779987.729509,340,0.1851000040769577
1589780088.572466,350,0.18200001120567322
1589780193.717726,360,0.18520000576972961
1589780303.467583,370,0.1875000149011612
1589780408.156366,380,0.1850000023841858
1589780510.129005,390,0.1860000044107437
1589780619.283481,400,0.18900001049041748
1589780727.0955427,410,0.18530000746250153
1589780829.376677,420,0.18740001320838928
1589780930.8099403,430,0.1884000152349472
1589781032.594319,440,0.1909000128507614
1589781135.197124,450,0.18870000541210175
1589781233.847425,460,0.19180001318454742
1589781332.201323,470,0.18770000338554382
1589781431.175022,480,0.18900001049041748
1589781528.158562,490,0.19300000369548798
1589781631.581937,500,0.19750000536441803
1589781733.409659,510,0.1916000097990036
1589781836.306389,520,0.1924000084400177
1589781939.829607,530,0.18940000236034393
1589782041.889609,540,0.1907000094652176
1589782141.085338,550,0.1956000030040741
1589782241.660889,560,0.19530001282691956
1589782343.734538,570,0.1907000094652176
1589782444.695001,580,0.19530001282691956
1589782542.820052,590,0.1908000111579895
1589782639.209807,600,0.19300000369548798
1589782735.159552,610,0.18740001320838928
1589782831.723906,620,0.19030000269412994
1589782927.030304,630,0.19200000166893005
1589783024.9248111,640,0.1907000094652176
1589783123.990564,650,0.19580000638961792
1589783222.615098,660,0.19140000641345978
1589783322.6246383,670,0.19860000908374786
1589783423.681453,680,0.18860000371932983
1589783523.726417,690,0.1923000067472458
1589783627.141831,700,0.19110001623630524
1589783728.619765,710,0.19270001351833344
1589783830.516484,720,0.1931000053882599
1589783933.7193458,730,0.19380000233650208
1589784030.87307,740,0.19620001316070557
1589784127.06191,750,0.19830000400543213
1589784224.7826052,760,0.19370001554489136
1589784330.193762,770,0.1940000057220459
1589784426.991731,780,0.18930001556873322
1589784527.359393,790,0.18930001556873322
1589784630.051817,800,0.19290000200271606
1589784729.469625,810,0.19530001282691956
1589784828.190759,820,0.19680000841617584
1589784923.35289,830,0.19380000233650208
1589785020.118523,840,0.19500000774860382
1589785127.074928,850,0.19460001587867737
1589785227.720189,860,0.19670000672340393
1589785327.408018,870,0.1909000128507614
1589785426.672054,880,0.1909000128507614
1589785525.424187,890,0.19450001418590546
1589785626.728792,900,0.19130000472068787
1589785727.9274387,910,0.1941000074148178
1589785836.352159,920,0.1933000087738037
1589785941.059418,930,0.19610001146793365
1589786048.547331,940,0.19630001485347748
1589786152.94501,950,0.19130000472068787
1589786256.613834,960,0.19360001385211945
1589786359.02484,970,0.1907000094652176
1589786458.010431,980,0.19180001318454742
1589786554.363508,990,0.19270001351833344
1589786651.631487,1000,0.1907000094652176
1589786750.257478,1010,0.1949000060558319
1589786852.025695,1020,0.18890000879764557
1589786950.529032,1030,0.1907000094652176
1589787050.060666,1040,0.19440001249313354
1589787150.237875,1050,0.1923000067472458
1589787251.824419,1060,0.1949000060558319
1589787352.400652,1070,0.19750000536441803
1589787456.823055,1080,0.1940000057220459
1589787558.000918,1090,0.19350001215934753
1589787659.936816,1100,0.19280001521110535
1589787758.859862,1110,0.1925000101327896
1589787865.220719,1120,0.19590000808238983
1589787963.93973,1130,0.19420000910758972
1589788060.813575,1140,0.19590000808238983
1589788163.217066,1150,0.19430001080036163
1589788265.556055,1160,0.19580000638961792
1589788368.301108,1170,0.19590000808238983
1589788468.541707,1180,0.19530001282691956
1589788567.528506,1190,0.18960000574588776
1589788669.01552,1200,0.1931000053882599
1589788774.565103,1210,0.19350001215934753
1589788875.108631,1220,0.1941000074148178
1589788974.998306,1230,0.1909000128507614
1589789070.316349,1240,0.19380000233650208
1589789167.1941113,1250,0.19470000267028809
1589789264.223708,1260,0.19580000638961792
1589789360.842688,1270,0.19540001451969147
1589789462.024466,1280,0.1923000067472458
1589789558.5457118,1290,0.19510000944137573
1589789657.320079,1300,0.19770000874996185
1589789757.6468112,1310,0.19630001485347748
1589789857.11407,1320,0.19270001351833344
1589789961.383132,1330,0.19530001282691956
1589790060.338497,1340,0.19600000977516174
1589790160.553832,1350,0.19470000267028809
1589790259.254911,1360,0.19220000505447388
1589790353.475896,1370,0.1932000070810318
1589790451.431512,1380,0.19290000200271606
1589790548.871881,1390,0.19470000267028809
1589790651.774344,1400,0.1941000074148178
1589790748.866979,1410,0.1924000084400177
1589790848.593824,1420,0.1923000067472458
1589790947.048244,1430,0.1908000111579895
1589791047.790082,1440,0.19130000472068787
1589791149.288949,1450,0.19060000777244568
1589791259.379247,1460,0.19270001351833344
1589791368.685168,1470,0.19200000166893005
1589791464.399666,1480,0.19300000369548798
1589791565.707044,1490,0.19140000641345978
1589791666.488919,1500,0.19210000336170197


==> figures/cifarmom/97non.csv <==
Wall time,Step,Value
1589826282.6606069,0,0.01140000019222498
1589826567.616868,10,0.018800001591444016
1589826798.231675,20,0.01730000041425228
1589827025.61118,30,0.017900001257658005
1589827269.463716,40,0.02070000022649765
1589827499.05719,50,0.02500000037252903
1589827731.664109,60,0.02110000140964985
1589827946.248524,70,0.017500000074505806
1589828175.914355,80,0.02940000221133232
1589828403.3699808,90,0.023100001737475395
1589828629.055154,100,0.024500001221895218
1589828857.875633,110,0.031700000166893005
1589829083.326858,120,0.0398000031709671
1589829307.185208,130,0.03700000047683716
1589829543.957414,140,0.026000000536441803
1589829755.448528,150,0.030900001525878906
1589829992.077357,160,0.04230000078678131
1589830202.236849,170,0.047300003468990326
1589830424.338588,180,0.03880000114440918
1589830655.264869,190,0.03220000118017197
1589830891.634745,200,0.05790000408887863
1589831098.508307,210,0.044200003147125244
1589831316.16206,220,0.05210000276565552
1589831546.980499,230,0.042100001126527786
1589831759.129618,240,0.05350000411272049
1589831993.141599,250,0.058900002390146255
1589832236.309656,260,0.05700000375509262
1589832473.140747,270,0.06770000606775284
1589832704.489728,280,0.06180000305175781
1589832930.791799,290,0.0495000034570694
1589833172.252463,300,0.05880000442266464
1589833402.205725,310,0.06560000032186508
1589833657.170416,320,0.05880000442266464
1589833894.903169,330,0.05430000275373459
1589834115.980594,340,0.08380000293254852
1589834360.8249133,350,0.06180000305175781
1589834593.780573,360,0.08470000326633453
1589834808.588582,370,0.08780000358819962
1589835051.731359,380,0.0804000049829483
1589835278.897614,390,0.09360000491142273
1589835509.43767,400,0.10580000281333923
1589835743.608208,410,0.09290000796318054
1589835969.569812,420,0.10910000652074814
1589836197.805909,430,0.09540000557899475
1589836436.117602,440,0.09830000251531601
1589836669.049583,450,0.11320000886917114
1589836905.638227,460,0.10410000383853912
1589837144.754587,470,0.1251000016927719
1589837386.538723,480,0.13790000975131989
1589837626.077944,490,0.0966000035405159
1589837882.1538203,500,0.10690000653266907
1589838122.1642072,510,0.13289999961853027
1589838366.007527,520,0.1300000101327896
1589838618.504851,530,0.14350000023841858
1589838852.601959,540,0.13270001113414764
1589839073.915131,550,0.08620000630617142
1589839312.42894,560,0.14240001142024994
1589839554.453769,570,0.0681999996304512
1589839785.026928,580,0.11220000684261322
1589840000.854933,590,0.12759999930858612
1589840231.902567,600,0.13540001213550568
1589840463.743331,610,0.14600001275539398
1589840702.9155073,620,0.1348000019788742
1589840946.184717,630,0.1307000070810318
1589841171.3960943,640,0.12050000578165054
1589841421.393623,650,0.15050001442432404
1589841661.205647,660,0.1284000128507614
1589841880.95184,670,0.15930001437664032
1589842122.118767,680,0.14670000970363617
1589842362.2675278,690,0.16590000689029694
1589842609.646419,700,0.15790000557899475
1589842832.070625,710,0.17590001225471497
1589843075.131556,720,0.14710000157356262
1589843296.2659972,730,0.16460001468658447
1589843546.122942,740,0.16260001063346863
1589843767.310614,750,0.14710000157356262
1589844013.557053,760,0.16460001468658447
1589844254.40064,770,0.1137000024318695
1589844496.370539,780,0.15310001373291016
1589844727.708999,790,0.14980000257492065
1589844961.15953,800,0.09130000323057175
1589845215.398311,810,0.15970000624656677
1589845455.926479,820,0.1698000133037567
1589845690.335671,830,0.14760001003742218
1589845923.699993,840,0.1503000110387802
1589846162.151656,850,0.14790000021457672
1589846404.773899,860,0.1721000075340271
1589846613.436874,870,0.16680000722408295
1589846833.144104,880,0.16370001435279846
1589847055.608481,890,0.16750000417232513
1589847280.230826,900,0.17730000615119934
1589847540.498691,910,0.17170000076293945
1589847757.615916,920,0.140500009059906
1589848000.824109,930,0.17560000717639923
1589848233.940521,940,0.18090000748634338
1589848461.102257,950,0.1428000032901764
1589848689.001113,960,0.1818000078201294
1589848920.035236,970,0.17750000953674316
1589849146.750223,980,0.15550000965595245
1589849360.778784,990,0.13770000636577606
1589849590.0044487,1000,0.16660000383853912
1589849819.233559,1010,0.18150000274181366
1589850062.653816,1020,0.17190000414848328
1589850281.232752,1030,0.1721000075340271
1589850518.460073,1040,0.17250001430511475
1589850755.87935,1050,0.14470000565052032
1589850969.347969,1060,0.18460001051425934
1589851197.876157,1070,0.17740000784397125
1589851435.459719,1080,0.1657000035047531
1589851643.340304,1090,0.18050001561641693
1589851866.476896,1100,0.1811000108718872
1589852103.211544,1110,0.18080000579357147
1589852315.052951,1120,0.10970000177621841
1589852540.6440856,1130,0.1324000060558319
1589852779.517839,1140,0.17430001497268677
1589853004.837953,1150,0.1673000007867813
1589853225.187436,1160,0.17490001022815704
1589853445.652834,1170,0.1843000054359436
1589853658.3947,1180,0.17350000143051147
1589853882.682705,1190,0.18080000579357147
1589854104.033003,1200,0.17680001258850098
1589854342.794171,1210,0.17790000140666962
1589854559.825893,1220,0.18860000371932983
1589854783.930173,1230,0.1721000075340271
1589855008.488182,1240,0.17580001056194305
1589855246.0580359,1250,0.1931000053882599
1589855458.98642,1260,0.1819000095129013
1589855686.938422,1270,0.18720000982284546
1589855926.552527,1280,0.19030000269412994
1589856141.697392,1290,0.1949000060558319
1589856381.075777,1300,0.17160001397132874
1589856609.700892,1310,0.18390001356601715
1589856825.030873,1320,0.1941000074148178
1589857060.62376,1330,0.171300008893013
1589857283.960528,1340,0.19620001316070557
1589857495.83081,1350,0.193900004029274
1589857734.813504,1360,0.15770000219345093
1589857960.696822,1370,0.18280000984668732
1589858181.918498,1380,0.1900000125169754
1589858425.376649,1390,0.19270001351833344
1589858642.705913,1400,0.1916000097990036
1589858873.774324,1410,0.17910000681877136
1589859116.630742,1420,0.18640001118183136
1589859332.469713,1430,0.17550000548362732
1589859572.088618,1440,0.19500000774860382
1589859784.139585,1450,0.19830000400543213
1589860017.728204,1460,0.19360001385211945
1589860241.298987,1470,0.18790000677108765
1589860469.095016,1480,0.17740000784397125
1589860699.33525,1490,0.19120000302791595
1589860934.486831,1500,0.19300000369548798


==> figures/drift.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=server, label={above:$\xx$}] (0) at (0, 0) {};
		\node [style=client, label={above:$\yy_1$}] (1) at (2, 1) {};
		\node [style=client] (2) at (4, 2.5) {};
		\node [style=client, label={above:client 1}] (3) at (6, 4.75) {};
		\node [style=client, label={below:$\yy_2$}] (4) at (2, -1) {};
		\node [style=client] (5) at (4, -1.25) {};
		\node [style=client, label={below:client 2}] (6) at (6, -1.25) {};
		\node [style=globalopt, label={right:$\xx^\star_2$}] (8) at (8.25, -1.25) {};
		\node [style=globalopt, label={right:$\xx^\star_1$}] (9) at (8.75, 5.5) {};
		\node [style=optima, label={right:$\xx^\star$}] (10) at (9, 0) {};
		\node [style=pseudoserver] (11) at (2, 0) {};
		\node [style=pseudoserver] (12) at (4, 0.5) {};
		\node [style=server, label={right:server}] (13) at (6, 1.5) {};
		\node [style=sgd] (14) at (4, 0) {};
		\node [style=sgd] (15) at (6, 0) {};
		\node [style=none] (22) at (12, 0.5) {};
		\node [style=none] (23) at (12, 1.5) {};
		\node [style=none] (24) at (12, 5) {};
		\node [style=none] (25) at (12, 6) {};
		\node [style=none, label={right:client update}] (26) at (12, 5.5) {};
		\node [style=none, label={right:client drift}] (27) at (12, 1) {};
		\node [style=none] (28) at (12, 3.25) {};
		\node [style=none] (29) at (12, 4.25) {};
		\node [style=none, label={right:server update}] (30) at (12, 3.75) {};
		\node [style=sgd, label={right:SGD update}] (31) at (12, 2.25) {};
		\node [style=optima, label={right:true opt.}] (33) at (12, -0.5) {};
		\node [style=globalopt, label={right:client opt.}] (34) at (12, -1.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=client update] (0) to (1);
		\draw [style=client update] (1) to (2);
		\draw [style=client update] (2) to (3);
		\draw [style=client update] (0) to (4);
		\draw [style=client update] (4) to (5);
		\draw [style=client update] (5) to (6);
		\draw [style=update] (1) to (4);
		\draw [style=update] (2) to (5);
		\draw [style=update] (3) to (6);
		\draw [style=server update] (0) to (11);
		\draw [style=server update] (11) to (12);
		\draw [style=server update] (12) to (13);
		\draw [style=sgd] (11) to (1);
		\draw [style=sgd] (14) to (2);
		\draw [style=sgd] (15) to (3);
		\draw [style=sgd] (11) to (4);
		\draw [style=sgd] (15) to (6);
		\draw [style=sgd] (14) to (5);
		\draw [style=sgd] (22.center) to (23.center);
		\draw [style=client update] (24.center) to (25.center);
		\draw [style=server update] (28.center) to (29.center);
		\draw [style=update] (9) to (8);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/emnist_combined_mom/10ada.csv <==
Wall time,Step,Value
1591118385.5370123,10,0.09980253875255585
1591118439.012543,20,0.2837396562099457
1591118495.03756,30,0.40346917510032654
1591118549.297546,40,0.48006659746170044
1591118603.903714,50,0.549088180065155
1591118658.2973142,60,0.5832634568214417
1591118712.516856,70,0.6178258657455444
1591118767.936869,80,0.6409277319908142
1591118828.197927,90,0.6397790908813477
1591118880.674721,100,0.6580411195755005
1591118936.3700259,110,0.6753610968589783
1591118990.963776,120,0.697469174861908
1591119046.86421,130,0.6740575432777405
1591119101.068059,140,0.6934682726860046
1591119154.938337,150,0.7244040966033936
1591119208.655871,160,0.7270110845565796
1591119265.98297,170,0.7359808087348938
1591119320.3969102,180,0.6994695663452148
1591119374.338345,190,0.7400591373443604
1591119427.545312,200,0.7330898642539978
1591119485.124032,210,0.7397623062133789
1591119546.985165,220,0.7572758197784424
1591119595.774721,230,0.7533394694328308
1591119645.229457,240,0.7574564814567566
1591119691.7910862,250,0.756553053855896
1591119750.02028,260,0.7534685134887695
1591119805.128766,270,0.7601538896560669
1591119861.310528,280,0.7617542147636414
1591119917.164528,290,0.765200138092041
1591119972.728878,300,0.739129900932312
1591120029.317896,310,0.7685815095901489
1591120086.497,320,0.7650839686393738
1591120140.849476,330,0.7563336491584778
1591120194.098957,340,0.7750603556632996
1591120246.580482,350,0.779874324798584
1591120300.676804,360,0.7745570540428162
1591120356.211272,370,0.7876050472259521
1591120409.645189,380,0.7675361037254333
1591120471.909972,390,0.7688525319099426
1591120526.958463,400,0.7666972279548645
1591120580.17328,410,0.7578178644180298
1591120633.9296193,420,0.7809067964553833
1591120686.7381482,430,0.7888311147689819
1591120739.0319018,440,0.7853723168373108
1591120792.150878,450,0.7908186316490173
1591120848.381321,460,0.7763896584510803
1591120901.459431,470,0.7885342836380005
1591120955.6189,480,0.7772414684295654
1591121010.259146,490,0.7887924313545227
1591121065.15371,500,0.7752281427383423
1591121119.552913,510,0.7875663042068481
1591121173.175322,520,0.7828168869018555
1591121226.31574,530,0.7878760695457458
1591121279.758585,540,0.7743892669677734
1591121336.080651,550,0.7806099653244019
1591121389.223835,560,0.7884310483932495
1591121444.8384593,570,0.7954003214836121
1591121498.252959,580,0.7812036275863647
1591121551.83548,590,0.800020694732666
1591121608.032307,600,0.7989107370376587
1591121662.715844,610,0.7987558841705322
1591121716.1016388,620,0.8002400994300842
1591121770.447685,630,0.797478199005127
1591121824.735906,640,0.8045119643211365
1591121877.2018912,650,0.7926512956619263
1591121931.887048,660,0.7808681130409241
1591121984.439212,670,0.8059187531471252
1591122039.878145,680,0.789644181728363
1591122093.718839,690,0.800085186958313
1591122150.586804,700,0.8020210862159729
1591122204.353678,710,0.7981622219085693
1591122256.7105489,720,0.7736148834228516
1591122310.154437,730,0.8020469546318054
1591122365.984793,740,0.7808164358139038
1591122419.023071,750,0.8036988973617554
1591122471.551059,760,0.7993108630180359
1591122525.345309,770,0.7963424324989319
1591122580.230189,780,0.8080224394798279
1591122634.210978,790,0.7769188284873962
1591122691.415376,800,0.8021243810653687
1591122747.419079,810,0.8038537502288818
1591122800.844372,820,0.8055315613746643
1591122856.409383,830,0.7996721863746643
1591122910.170675,840,0.8046152591705322
1591122963.771235,850,0.8035956621170044
1591123023.043178,860,0.7917995452880859
1591123080.2626922,870,0.8068608641624451
1591123133.667729,880,0.798820436000824
1591123186.845285,890,0.7853981256484985
1591123239.9090776,900,0.7980589270591736
1591123293.323084,910,0.8093388676643372
1591123345.253082,920,0.8093646764755249
1591123397.02455,930,0.8081256747245789
1591123450.674918,940,0.8136107325553894
1591123502.836747,950,0.8051185607910156
1591123555.741062,960,0.8163468241691589
1591123609.609422,970,0.8030923008918762
1591123663.269328,980,0.8059703707695007
1591123715.567039,990,0.7981364130973816
1591123768.209262,1000,0.800085186958313
1591123823.7793071,1010,0.808629035949707
1591123877.425919,1020,0.809119462966919
1591123931.58698,1030,0.802627682685852
1591123986.169844,1040,0.815959632396698
1591124042.236103,1050,0.8139334321022034
1591124094.795617,1060,0.8163210153579712
1591124150.323163,1070,0.8126814961433411
1591124203.802494,1080,0.8113005757331848
1591124259.363202,1090,0.8062930107116699
1591124315.882801,1100,0.7994786500930786
1591124369.82288,1110,0.812823474407196
1591124424.767838,1120,0.8152111172676086
1591124480.235497,1130,0.8090291023254395
1591124536.156791,1140,0.797091007232666
1591124592.923527,1150,0.8196765780448914
1591124646.493331,1160,0.8170824646949768
1591124700.810353,1170,0.8109005093574524
1591124754.804579,1180,0.8141786456108093
1591124809.607438,1190,0.8144754767417908
1591124868.523922,1200,0.8192507028579712
1591124922.6147127,1210,0.8182052969932556
1591124975.408566,1220,0.8154950141906738
1591125028.992284,1230,0.8158693313598633
1591125082.970527,1240,0.8151981830596924
1591125136.696603,1250,0.8154692053794861
1591125191.017534,1260,0.8165404200553894
1591125244.393306,1270,0.8131332397460938
1591125297.909606,1280,0.8179858922958374
1591125352.712767,1290,0.8195346593856812
1591125408.935287,1300,0.8088096976280212
1591125463.185933,1310,0.8178310394287109
1591125517.136918,1320,0.809971272945404
1591125572.280039,1330,0.8175083994865417
1591125628.244202,1340,0.8176503777503967
1591125683.248003,1350,0.8178181052207947
1591125738.285804,1360,0.8135591149330139
1591125792.385264,1370,0.8180504441261292
1591125847.8247292,1380,0.8211995363235474
1591125904.498351,1390,0.8199734687805176
1591125961.431196,1400,0.8186182975769043
1591126016.055122,1410,0.820270299911499
1591126077.45435,1420,0.8188506364822388
1591126132.6760662,1430,0.8234710097312927
1591126187.988869,1440,0.8252519965171814
1591126245.198729,1450,0.8183988928794861
1591126299.866014,1460,0.8177664875984192
1591126355.965943,1470,0.8136752843856812
1591126411.0369217,1480,0.8239226937294006
1591126466.1914518,1490,0.82037353515625
1591126519.571528,1500,0.8230966925621033


==> figures/emnist_combined_mom/191ada.csv <==
Wall time,Step,Value
1591116546.6030898,0,0.00798884965479374
1591116718.72218,10,0.39404773712158203
1591116832.976281,20,0.49070119857788086
1591116956.907968,30,0.5595421195030212
1591117088.179502,40,0.6124827861785889
1591117215.678592,50,0.6448511481285095
1591117341.762399,60,0.6756191849708557
1591117475.294837,70,0.6885897517204285
1591117589.892304,80,0.7134984731674194
1591117719.446219,90,0.7093169093132019
1591117841.879309,100,0.7372584939002991
1591117961.265174,110,0.7475575804710388
1591118085.522961,120,0.7541525363922119
1591118193.996598,130,0.7566563487052917
1591118323.493988,140,0.7650452852249146
1591118425.722971,150,0.7723888158798218
1591118530.8826277,160,0.7753701210021973
1591118638.197105,170,0.784068763256073
1591118751.665867,180,0.7845463156700134
1591118847.890684,190,0.7904959917068481
1591118965.347012,200,0.7931933999061584
1591119072.137624,210,0.7971038818359375
1591119179.626384,220,0.7988720536231995
1591119287.44248,230,0.8036730885505676
1591119396.530202,240,0.804744303226471
1591119504.116803,250,0.8034794926643372
1591119600.561323,260,0.8078804612159729
1591119703.473005,270,0.8086548447608948
1591119803.506183,280,0.813249409198761
1591119913.391103,290,0.8151336908340454
1591120023.250942,300,0.8144883513450623
1591120141.118297,310,0.8147077560424805
1591120242.545885,320,0.8182569146156311
1591120350.302598,330,0.8169146776199341
1591120474.683788,340,0.8186054229736328
1591120578.43656,350,0.8213801980018616
1591120686.610041,360,0.8163855671882629
1591120793.424631,370,0.822102963924408
1591120892.02911,380,0.8220512866973877
1591121006.511122,390,0.8240646719932556
1591121114.249783,400,0.8208510279655457
1591121219.757785,410,0.8202573657035828
1591121325.152687,420,0.8268652558326721
1591121432.474525,430,0.8297045826911926
1591121530.045083,440,0.8285559415817261
1591121646.792957,450,0.830466091632843
1591121754.222888,460,0.8297303915023804
1591121859.703063,470,0.8311759233474731
1591121965.983216,480,0.8308532238006592
1591122063.800259,490,0.8317437767982483
1591122174.46657,500,0.8335893154144287
1591122278.025687,510,0.8332021236419678
1591122374.551288,520,0.8340926766395569
1591122489.1041,530,0.8285043239593506
1591122587.764177,540,0.8300014734268188
1591122704.753217,550,0.8344024419784546
1591122813.996836,560,0.8341184854507446
1591122914.32412,570,0.8354735970497131
1591123038.867114,580,0.8355381488800049
1591123146.037493,590,0.835189700126648
1591123250.02358,600,0.8379902839660645
1591123353.992391,610,0.8350993394851685
1591123457.204897,620,0.8364802598953247
1591123562.237342,630,0.8379257917404175
1591123658.6102242,640,0.8390614986419678
1591123763.105414,650,0.8403005003929138
1591123872.214114,660,0.833602249622345
1591123978.609566,670,0.8401455879211426
1591124086.241124,680,0.8390227556228638
1591124203.21324,690,0.8410748243331909
1591124313.867475,700,0.8401713967323303
1591124414.098904,710,0.8427268266677856
1591124529.20157,720,0.8399778008460999
1591124642.13574,730,0.8428171873092651
1591124750.5654132,740,0.8330085873603821
1591124849.360397,750,0.8418362736701965
1591124967.28237,760,0.8416556119918823
1591125069.420776,770,0.8407779932022095
1591125176.905607,780,0.8450757265090942
1591125286.193245,790,0.8364157676696777
1591125402.390354,800,0.841926634311676
1591125502.085976,810,0.8444949388504028
1591125624.595653,820,0.8412426114082336
1591125727.115695,830,0.8423008918762207
1591125845.18669,840,0.8438883423805237
1591125951.793386,850,0.8425461053848267
1591126067.913448,860,0.8401197791099548
1591126181.858103,870,0.8447659611701965
1591126291.854107,880,0.8445465564727783
1591126402.755295,890,0.8458243012428284
1591126523.010697,900,0.8466631770133972
1591126623.405953,910,0.8458113670349121
1591126733.295035,920,0.8467406034469604
1591126844.1698902,930,0.8474116921424866
1591126953.733228,940,0.8465986251831055
1591127062.789327,950,0.8453080058097839
1591127169.8656833,960,0.846301794052124
1591127278.727528,970,0.8482893109321594
1591127400.373754,980,0.8467276692390442
1591127502.555019,990,0.834621787071228
1591127614.372706,1000,0.8470503687858582
1591127723.926362,1010,0.8462759852409363
1591127839.983582,1020,0.8476569056510925
1591127949.444194,1030,0.8474633693695068
1591128053.635634,1040,0.8489475250244141
1591128168.972828,1050,0.8494895696640015
1591128282.097492,1060,0.8470503687858582
1591128382.236899,1070,0.8503929972648621
1591128489.92173,1080,0.8486765027046204
1591128598.629819,1090,0.850883424282074
1591128707.776835,1100,0.8484570980072021
1591128813.140814,1110,0.8460823893547058
1591128930.460406,1120,0.8464179635047913
1591129029.233928,1130,0.8504188060760498
1591129146.688441,1140,0.8505865931510925
1591129256.679553,1150,0.8506511449813843
1591129357.689066,1160,0.8492572903633118
1591129466.044971,1170,0.8495025038719177
1591129583.570786,1180,0.8494895696640015
1591129684.794746,1190,0.8488959074020386
1591129801.479068,1200,0.8501349091529846
1591129901.133166,1210,0.8511931896209717
1591130016.293088,1220,0.8499799966812134
1591130123.424255,1230,0.8443917036056519
1591130223.794709,1240,0.8497477173805237
1591130330.995048,1250,0.8509092330932617
1591130447.142878,1260,0.8514900207519531
1591130547.529721,1270,0.8493992686271667
1591130665.193856,1280,0.8505995273590088
1591130769.561995,1290,0.8488055467605591
1591130883.319943,1300,0.8495541214942932
1591130993.082752,1310,0.8512189984321594
1591131103.509259,1320,0.8541357517242432
1591131213.608963,1330,0.8533226847648621
1591131330.029942,1340,0.8515029549598694
1591131440.431404,1350,0.8503543138504028
1591131550.973036,1360,0.8500316739082336
1591131651.281635,1370,0.8517610430717468
1591131770.083939,1380,0.8511028289794922
1591131874.288879,1390,0.8520708084106445
1591131993.1545632,1400,0.8521482348442078
1591132102.524014,1410,0.8521482348442078
1591132214.974765,1420,0.8530645966529846
1591132315.950752,1430,0.8498767614364624
1591132428.233144,1440,0.8508705496788025
1591132549.414613,1450,0.8512835502624512
1591132658.767736,1460,0.8526902794837952
1591132762.778927,1470,0.8508318066596985
1591132881.647514,1480,0.8538389205932617
1591132983.1597598,1490,0.852019190788269
1591133090.5626082,1500,0.8531032800674438


==> figures/emnist_combined_mom/19ada.csv <==
Wall time,Step,Value
1591118336.758514,0,0.00798884965479374
1591118486.516878,10,0.42521587014198303
1591118612.467794,20,0.5337558388710022
1591118731.252978,30,0.5818824768066406
1591118836.449206,40,0.6330937147140503
1591118963.320963,50,0.660635232925415
1591119078.510947,60,0.6897513270378113
1591119193.274002,70,0.7027864456176758
1591119312.744486,80,0.7264174222946167
1591119428.566398,90,0.723152220249176
1591119550.037911,100,0.747880220413208
1591119652.5601,110,0.7569789886474609
1591119767.488374,120,0.763857901096344
1591119894.122553,130,0.7643483281135559
1591120002.232619,140,0.7732406258583069
1591120132.218238,150,0.781216561794281
1591120235.675221,160,0.7836816310882568
1591120353.866075,170,0.791373610496521
1591120478.294242,180,0.7919414639472961
1591120599.910736,190,0.7963553667068481
1591120704.371058,200,0.8000593781471252
1591120825.050955,210,0.803298830986023
1591120943.301563,220,0.8035698533058167
1591121058.702778,230,0.8097647428512573
1591121175.937079,240,0.8107455968856812
1591121287.506614,250,0.8098551034927368
1591121403.212364,260,0.810461699962616
1591121512.55319,270,0.8138688802719116
1591121627.844702,280,0.8179472088813782
1591121741.871789,290,0.8195475339889526
1591121854.149842,300,0.820334792137146
1591121976.69141,310,0.8192248940467834
1591122083.320795,320,0.8217415809631348
1591122196.885267,330,0.821819007396698
1591122317.139292,340,0.8237807154655457
1591122429.587872,350,0.826155424118042
1591122533.3440242,360,0.8190442323684692
1591122647.916109,370,0.8251100778579712
1591122774.324854,380,0.8264909982681274
1591122882.987498,390,0.8274202346801758
1591123000.527244,400,0.8250197172164917
1591123122.767273,410,0.8250584006309509
1591123246.235588,420,0.8311371803283691
1591123358.146622,430,0.8331892490386963
1591123460.329915,440,0.8316534161567688
1591123574.435971,450,0.8327375054359436
1591123697.248867,460,0.8334473371505737
1591123809.326412,470,0.8335506319999695
1591123915.715951,480,0.8337442278862
1591124030.494932,490,0.8327762484550476
1591124154.242932,500,0.8359253406524658
1591124261.009798,510,0.8361834287643433
1591124376.520277,520,0.8364157676696777
1591124504.448457,530,0.8299756050109863
1591124621.953297,540,0.8348928689956665
1591124729.571621,550,0.8371772170066833
1591124843.266284,560,0.8365964293479919
1591124967.854139,570,0.8384549021720886
1591125076.232122,580,0.8382742404937744
1591125202.286138,590,0.8383904099464417
1591125316.090815,600,0.8398616909980774
1591125428.559974,610,0.8381968140602112
1591125533.871644,620,0.8400681614875793
1591125649.549714,630,0.8393583297729492
1591125774.291191,640,0.840377926826477
1591125889.351371,650,0.842107355594635
1591126010.233666,660,0.8366222381591797
1591126130.23171,670,0.8424170613288879
1591126240.590569,680,0.8394357562065125
1591126366.439344,690,0.8427138924598694
1591126483.66358,700,0.8426494002342224
1591126589.9405582,710,0.8446498513221741
1591126705.287391,720,0.8431268930435181
1591126824.531571,730,0.8437076807022095
1591126943.704715,740,0.8367125988006592
1591127060.168776,750,0.843307614326477
1591127174.360638,760,0.843759298324585
1591127301.544073,770,0.8433850407600403
1591127419.947175,780,0.8457726240158081
1591127539.691625,790,0.8417975902557373
1591127647.5281112,800,0.8447788953781128
1591127773.806509,810,0.8474375009536743
1591127885.159742,820,0.8439658284187317
1591128006.1910841,830,0.8458887934684753
1591128133.731621,840,0.846405029296875
1591128248.73974,850,0.8457081317901611
1591128365.553232,860,0.8440174460411072
1591128487.409631,870,0.8468180298805237
1591128592.095024,880,0.8461856245994568
1591128715.893447,890,0.8464953899383545
1591128831.125407,900,0.8485861420631409
1591128937.931474,910,0.8487539291381836
1591129050.197302,920,0.8494250774383545
1591129173.442625,930,0.8489604592323303
1591129290.495771,940,0.8486506938934326
1591129396.501965,950,0.8483409285545349
1591129514.948538,960,0.8481086492538452
1591129640.989821,970,0.8501865267753601
1591129749.968033,980,0.8505091667175293
1591129863.400428,990,0.8386743068695068
1591129977.544041,1000,0.8504704833030701
1591130104.222878,1010,0.8493089079856873
1591130218.303113,1020,0.84947669506073
1591130323.846498,1030,0.8487410545349121
1591130448.883809,1040,0.8516707420349121
1591130561.2901278,1050,0.8516836166381836
1591130683.522231,1060,0.8493863344192505
1591130800.62231,1070,0.8517352342605591
1591130907.035493,1080,0.8512189984321594
1591131033.668483,1090,0.852083683013916
1591131141.930278,1100,0.8501091003417969
1591131267.803469,1110,0.8470890522003174
1591131377.411107,1120,0.847992479801178
1591131504.649199,1130,0.8520062565803528
1591131613.809957,1140,0.8527418971061707
1591131734.285266,1150,0.8526774048805237
1591131859.049535,1160,0.8515932559967041
1591131975.365499,1170,0.8534130454063416
1591132084.582096,1180,0.8521998524665833
1591132210.565358,1190,0.8513738512992859
1591132319.08812,1200,0.8515932559967041
1591132447.716923,1210,0.8531032800674438
1591132554.953585,1220,0.8517739772796631
1591132672.691235,1230,0.8470632433891296
1591132789.254972,1240,0.8527290225028992
1591132917.18928,1250,0.853993833065033
1591133034.751629,1260,0.8543809652328491
1591133152.697639,1270,0.8522385954856873
1591133260.921717,1280,0.8527160882949829
1591133388.410412,1290,0.8528322577476501
1591133509.1980999,1300,0.8514384031295776
1591133619.330796,1310,0.8526644706726074
1591133740.174367,1320,0.8566137552261353
1591133871.233311,1330,0.853606641292572
1591133990.66155,1340,0.8538260459899902
1591134111.284119,1350,0.8544197082519531
1591134221.033306,1360,0.8529871106147766
1591134345.893996,1370,0.8544842600822449
1591134463.128785,1380,0.8525999784469604
1591134584.59593,1390,0.8526774048805237
1591134706.672974,1400,0.853709876537323
1591134828.088481,1410,0.8532710671424866
1591134949.891825,1420,0.8554134964942932
1591135071.016467,1430,0.8527677059173584
1591135183.584554,1440,0.8523418307304382
1591135305.45372,1450,0.8534904718399048
1591135435.733752,1460,0.8541228771209717
1591135550.919134,1470,0.8538389205932617
1591135673.2862048,1480,0.8562394380569458
1591135808.0750191,1490,0.8531936407089233
1591135925.757137,1500,0.8554779887199402


==> figures/emnist_combined_mom/20ada.csv <==
Wall time,Step,Value
1591118359.738687,0,0.00798884965479374
1591118517.297553,10,0.4611850380897522
1591118645.195192,20,0.5685118436813354
1591118771.741508,30,0.604403555393219
1591118896.316802,40,0.6422699093818665
1591119016.193348,50,0.6678368449211121
1591119141.327497,60,0.6753997802734375
1591119260.824463,70,0.7008763551712036
1591119391.252518,80,0.7055612206459045
1591119506.705419,90,0.6831176280975342
1591119630.991872,100,0.7179768681526184
1591119742.838857,110,0.7295148968696594
1591119859.092485,120,0.7343546748161316
1591119990.315318,130,0.7240039706230164
1591120107.998857,140,0.7427048683166504
1591120227.684232,150,0.7483319044113159
1591120346.634398,160,0.7667359709739685
1591120487.7417,170,0.743608295917511
1591120607.5417233,180,0.762128472328186
1591120718.65049,190,0.7671618461608887
1591120836.38403,200,0.7617025971412659
1591120965.210775,210,0.768517017364502
1591121086.679583,220,0.7639224529266357
1591121196.879083,230,0.7854884266853333
1591121319.393791,240,0.7642709016799927
1591121437.262247,250,0.7907928228378296
1591121566.681562,260,0.775292694568634
1591121687.501512,270,0.7898635864257812
1591121800.703351,280,0.7929094433784485
1591121920.874407,290,0.789824903011322
1591122039.474729,300,0.7964198589324951
1591122158.761746,310,0.7876179814338684
1591122286.280995,320,0.786933958530426
1591122397.329537,330,0.7888956665992737
1591122525.155069,340,0.7935934662818909
1591122645.894005,350,0.8015823364257812
1591122765.997967,360,0.7849979996681213
1591122880.413495,370,0.7891537547111511
1591123008.551136,380,0.798884928226471
1591123138.071145,390,0.8067963719367981
1591123250.075926,400,0.799697995185852
1591123371.383094,410,0.8041506409645081
1591123498.54472,420,0.8056864142417908
1591123609.11603,430,0.8075062036514282
1591123735.117858,440,0.7979815006256104
1591123848.442578,450,0.7943291068077087
1591123967.627697,460,0.8170695900917053
1591124096.6287587,470,0.8117780685424805
1591124218.095212,480,0.797439455986023
1591124339.513445,490,0.8050023913383484
1591124450.153998,500,0.8211349844932556
1591124572.56287,510,0.8134816884994507
1591124701.28509,520,0.8137656450271606
1591124811.257898,530,0.7792031764984131
1591124934.228903,540,0.8145270943641663
1591125065.179083,550,0.8123459815979004
1591125174.583509,560,0.8231999278068542
1591125295.649884,570,0.8217544555664062
1591125415.3166158,580,0.8209155797958374
1591125544.58313,590,0.826439380645752
1591125657.489171,600,0.8213027715682983
1591125787.961493,610,0.8236904144287109
1591125902.000373,620,0.8167340159416199
1591126035.949892,630,0.8309048414230347
1591126160.588222,640,0.8199605345726013
1591126284.570535,650,0.8290205597877502
1591126401.930958,660,0.8208897709846497
1591126536.798744,670,0.8237807154655457
1591126655.890815,680,0.8223094344139099
1591126781.760688,690,0.8143334984779358
1591126902.393554,700,0.8310726284980774
1591127023.426357,710,0.8297691345214844
1591127142.497902,720,0.8274589776992798
1591127266.852692,730,0.8251745700836182
1591127401.497577,740,0.8242066502571106
1591127514.654017,750,0.828981876373291
1591127650.576322,760,0.8294723033905029
1591127770.805099,770,0.8318470120429993
1591127892.804452,780,0.8238194584846497
1591128016.7684,790,0.8305951356887817
1591128129.213644,800,0.8312533497810364
1591128262.340763,810,0.8151853084564209
1591128375.150216,820,0.8282333016395569
1591128508.751991,830,0.8397325873374939
1591128627.323465,840,0.8232386708259583
1591128748.259051,850,0.8369061946868896
1591128874.136968,860,0.830285370349884
1591128998.34773,870,0.8279880881309509
1591129117.404017,880,0.8313307762145996
1591129228.708242,890,0.8372159600257874
1591129358.5241501,900,0.8302595615386963
1591129480.596398,910,0.8302337527275085
1591129592.185638,920,0.8339248895645142
1591129714.742816,930,0.8382613062858582
1591129846.735706,940,0.8323761820793152
1591129964.199323,950,0.8365577459335327
1591130077.888224,960,0.8245550990104675
1591130199.508689,970,0.8373708128929138
1591130332.082225,980,0.8309952020645142
1591130450.808055,990,0.8341442942619324
1591130563.794781,1000,0.8204380869865417
1591130693.440047,1010,0.8435915112495422
1591130817.344037,1020,0.8250197172164917
1591130930.449819,1030,0.8397713303565979
1591131051.485353,1040,0.8242324590682983
1591131177.770689,1050,0.8324019908905029
1591131304.806036,1060,0.8356930017471313
1591131418.290708,1070,0.827923595905304
1591131549.042127,1080,0.8288915157318115
1591131671.622068,1090,0.8263490200042725
1591131786.435086,1100,0.8378096222877502
1591131905.921911,1110,0.8223481774330139
1591132030.625032,1120,0.8371255993843079
1591132153.989804,1130,0.8442497253417969
1591132275.559719,1140,0.8418362736701965
1591132409.945208,1150,0.8419782519340515
1591132530.15627,1160,0.8424428701400757
1591132651.297306,1170,0.8326600790023804
1591132773.517333,1180,0.8390098810195923
1591132886.7528708,1190,0.8357059359550476
1591133012.646579,1200,0.8278074264526367
1591133134.977987,1210,0.8414620161056519
1591133267.496665,1220,0.8272653818130493
1591133383.757012,1230,0.8226062655448914
1591133506.089288,1240,0.8417201638221741
1591133639.155823,1250,0.8369836211204529
1591133762.65623,1260,0.8388033509254456
1591133892.692916,1270,0.8449724912643433
1591134006.514053,1280,0.8398229479789734
1591134134.783971,1290,0.8440690636634827
1591134261.658975,1300,0.8411651849746704
1591134386.670014,1310,0.8346476554870605
1591134521.131022,1320,0.8439141511917114
1591134636.439925,1330,0.843514084815979
1591134773.852277,1340,0.8424299955368042
1591134899.665653,1350,0.8391002416610718
1591135019.152933,1360,0.8364286422729492
1591135149.565577,1370,0.8467406034469604
1591135284.8093498,1380,0.8343120813369751
1591135414.442439,1390,0.8398358821868896
1591135544.72468,1400,0.8412297368049622
1591135661.765968,1410,0.8359769582748413
1591135792.662391,1420,0.8410877585411072
1591135926.505819,1430,0.8407909274101257
1591136075.140053,1440,0.8417201638221741
1591136208.602154,1450,0.8458759188652039
1591136357.817403,1460,0.846340537071228
1591136499.506575,1470,0.8350347876548767
1591136630.588179,1480,0.8426880836486816
1591136779.859555,1490,0.8422492742538452
1591136905.877373,1500,0.8424944877624512


==> figures/emnist_combined_mom/23mom.csv <==
Wall time,Step,Value
1591118377.990246,10,0.45776495337486267
1591118430.055345,20,0.4858485162258148
1591118483.830673,30,0.6214008331298828
1591118537.876061,40,0.6351845264434814
1591118591.525867,50,0.6720312833786011
1591118644.798252,60,0.6913903951644897
1591118697.478574,70,0.7007989287376404
1591118749.799226,80,0.7111495733261108
1591118802.115209,90,0.7173444628715515
1591118852.949792,100,0.7208291292190552
1591118907.930898,110,0.7278887033462524
1591118961.220423,120,0.7361227869987488
1591119016.456724,130,0.7369745969772339
1591119068.87541,140,0.7477511167526245
1591119123.123586,150,0.7456345558166504
1591119173.80414,160,0.7508485913276672
1591119228.958051,170,0.7490030527114868
1591119282.377356,180,0.7602441906929016
1591119332.634593,190,0.7594569325447083
1591119383.53122,200,0.7612379789352417
1591119437.280864,210,0.7651355862617493
1591119491.127996,220,0.7607733607292175
1591119548.303665,230,0.7697301506996155
1591119596.309539,240,0.7617284059524536
1591119641.746575,250,0.772221028804779
1591119690.373959,260,0.7665681838989258
1591119738.226956,270,0.7750345468521118
1591119791.623375,280,0.7728404998779297
1591119844.651557,290,0.7753055691719055
1591119899.413207,300,0.7800549864768982
1591119952.583654,310,0.7795516848564148
1591120007.029068,320,0.7791386842727661
1591120061.37359,330,0.7758476138114929
1591120114.950094,340,0.7836945056915283
1591120165.214036,350,0.7818231582641602
1591120216.888983,360,0.7802873253822327
1591120268.6424162,370,0.7885730266571045
1591120325.0821598,380,0.7861208319664001
1591120377.839855,390,0.7870888113975525
1591120439.95557,400,0.785591721534729
1591120495.284635,410,0.7902637124061584
1591120547.812058,420,0.7885213494300842
1591120600.745312,430,0.7885988354682922
1591120653.472356,440,0.7925996780395508
1591120706.38838,450,0.7928448915481567
1591120760.534218,460,0.792677104473114
1591120813.2490208,470,0.7932578921318054
1591120867.512355,480,0.7919672727584839
1591120919.8763862,490,0.7949227690696716
1591120970.861117,500,0.7991301417350769
1591121023.202435,510,0.7985494136810303
1591121075.998125,520,0.7948969602584839
1591121127.691433,530,0.7993108630180359
1591121180.118491,540,0.7991817593574524
1591121233.142492,550,0.792999804019928
1591121283.533658,560,0.7981492877006531
1591121335.9437833,570,0.7902895212173462
1591121387.86572,580,0.7978137135505676
1591121440.375612,590,0.7982654571533203
1591121493.975557,600,0.801672637462616
1591121545.807559,610,0.8004595041275024
1591121597.567895,620,0.8026534914970398
1591121649.116572,630,0.8038279414176941
1591121702.014037,640,0.8019824028015137
1591121753.0963237,650,0.7995947599411011
1591121806.207415,660,0.7962908148765564
1591121857.684805,670,0.8101261258125305
1591121909.653198,680,0.7980202436447144
1591121961.836735,690,0.8075965046882629
1591122013.630243,700,0.8051701784133911
1591122064.290255,710,0.8032342791557312
1591122114.414014,720,0.8077384829521179
1591122166.417083,730,0.8010660409927368
1591122218.624538,740,0.8040731549263
1591122269.230187,750,0.8048217296600342
1591122319.942329,760,0.8113134503364563
1591122374.52203,770,0.8058155179023743
1591122425.988939,780,0.8039957284927368
1591122477.7629,790,0.8072351813316345
1591122528.753516,800,0.8074158430099487
1591122581.558142,810,0.8064091801643372
1591122633.619398,820,0.8122684955596924
1591122687.100099,830,0.8091581463813782
1591122739.727124,840,0.8090291023254395
1591122792.0846038,850,0.8068479895591736
1591122846.541999,860,0.8078933954238892
1591122899.932808,870,0.8093517422676086
1591122951.552559,880,0.8111844062805176
1591123005.925423,890,0.8097905516624451
1591123064.491384,900,0.8149013519287109
1591123116.212923,910,0.8106165528297424
1591123168.806794,920,0.8170308470726013
1591123220.419113,930,0.8123201727867126
1591123273.07743,940,0.8107455968856812
1591123324.734015,950,0.8105649352073669
1591123375.333187,960,0.8150562047958374
1591123427.177137,970,0.8110424280166626
1591123480.922027,980,0.8091839551925659
1591123531.82323,990,0.8119716644287109
1591123583.309009,1000,0.8120878338813782
1591123635.166062,1010,0.8048087954521179
1591123689.280513,1020,0.8154950141906738
1591123739.261548,1030,0.8149917125701904
1591123790.875378,1040,0.8138688802719116
1591123843.7954288,1050,0.807351291179657
1591123893.970258,1060,0.8056864142417908
1591123945.483083,1070,0.813171923160553
1591123996.156319,1080,0.81744384765625
1591124047.881292,1090,0.8156111836433411
1591124099.897605,1100,0.8157402276992798
1591124151.576135,1110,0.8138043284416199
1591124204.493667,1120,0.8183730840682983
1591124256.919027,1130,0.8171212077140808
1591124309.946239,1140,0.8129009008407593
1591124363.684199,1150,0.8196249604225159
1591124416.091485,1160,0.8178826570510864
1591124469.073321,1170,0.816140353679657
1591124524.582664,1180,0.8171212077140808
1591124579.552715,1190,0.8178826570510864
1591124632.32907,1200,0.8110811710357666
1591124684.634482,1210,0.8193926811218262
1591124734.863202,1220,0.8200637698173523
1591124787.872626,1230,0.8159080147743225
1591124841.976139,1240,0.8203477263450623
1591124894.0363038,1250,0.8224772214889526
1591124945.616121,1260,0.8170953989028931
1591124998.29894,1270,0.8185021281242371
1591125050.205551,1280,0.8187215328216553
1591125103.25507,1290,0.8167985677719116
1591125156.853025,1300,0.82037353515625
1591125208.401089,1310,0.8218319416046143
1591125261.838295,1320,0.8186699151992798
1591125313.827279,1330,0.8203864097595215
1591125364.180479,1340,0.8159209489822388
1591125415.75644,1350,0.8210833668708801
1591125467.732339,1360,0.8218319416046143
1591125518.558664,1370,0.8224256038665771
1591125571.383748,1380,0.8231096267700195
1591125625.629473,1390,0.8179858922958374
1591125678.665961,1400,0.8223223686218262
1591125730.404442,1410,0.8199992775917053
1591125784.262543,1420,0.8182569146156311
1591125835.676347,1430,0.8190571069717407
1591125890.645831,1440,0.8212898373603821
1591125944.809172,1450,0.8186182975769043
1591125999.848211,1460,0.8250713348388672
1591126055.740877,1470,0.8182052969932556
1591126109.131856,1480,0.8219738602638245
1591126161.826212,1490,0.8237936496734619
1591126214.9857512,1500,0.8225546479225159


==> figures/emnist_combined_mom/2mom.csv <==
Wall time,Step,Value
1591118371.944705,10,0.2971232533454895
1591118398.793498,20,0.40594711899757385
1591118428.001441,30,0.5142934918403625
1591118455.403312,40,0.6178516745567322
1591118482.527353,50,0.6473807096481323
1591118508.964193,60,0.6990178823471069
1591118536.527606,70,0.700218141078949
1591118563.015191,80,0.7382652163505554
1591118590.581352,90,0.7441503405570984
1591118616.405911,100,0.7410141825675964
1591118643.251247,110,0.762451171875
1591118670.700274,120,0.7720790505409241
1591118697.178567,130,0.7634707093238831
1591118723.990467,140,0.7596117854118347
1591118750.101099,150,0.7863144278526306
1591118777.714471,160,0.7852174043655396
1591118804.191023,170,0.7978395819664001
1591118830.536793,180,0.7933353185653687
1591118858.445056,190,0.7979170083999634
1591118886.110787,200,0.7914381623268127
1591118914.432448,210,0.804253876209259
1591118943.472208,220,0.8098809123039246
1591118969.920574,230,0.8059316277503967
1591118997.412407,240,0.8090420365333557
1591119023.952687,250,0.8071964383125305
1591119051.267241,260,0.8064349889755249
1591119077.955183,270,0.8119974732398987
1591119104.585888,280,0.8184505105018616
1591119131.514938,290,0.8212511539459229
1591119157.791558,300,0.8163468241691589
1591119184.997945,310,0.8151336908340454
1591119211.423546,320,0.8181278705596924
1591119239.698142,330,0.8123975992202759
1591119267.422376,340,0.8178826570510864
1591119294.105737,350,0.8149271607398987
1591119320.576337,360,0.8156886100769043
1591119348.740294,370,0.8195604681968689
1591119375.884542,380,0.8167211413383484
1591119403.538387,390,0.8163597583770752
1591119431.455481,400,0.8114554286003113
1591119459.162698,410,0.8148884773254395
1591119486.474681,420,0.8292528986930847
1591119514.823284,430,0.828839898109436
1591119544.658493,440,0.8281300663948059
1591119571.018243,450,0.8286721110343933
1591119595.590183,460,0.8248261213302612
1591119619.828876,470,0.8262328505516052
1591119644.26933,480,0.8303627967834473
1591119668.145195,490,0.8218448162078857
1591119692.129795,500,0.8283882141113281
1591119716.823208,510,0.8256779313087463
1591119743.371113,520,0.8295626640319824
1591119771.287278,530,0.8257941007614136
1591119801.320032,540,0.8282074928283691
1591119830.633927,550,0.8326858878135681
1591119857.929933,560,0.8271620869636536
1591119888.463992,570,0.8339378237724304
1591119916.109644,580,0.8250971436500549
1591119943.602929,590,0.8349831700325012
1591119971.542719,600,0.8290593028068542
1591119999.314945,610,0.831872820854187
1591120028.614155,620,0.8364286422729492
1591120055.562635,630,0.836454451084137
1591120082.722524,640,0.8379644751548767
1591120111.299057,650,0.8339636325836182
1591120137.518338,660,0.8363125324249268
1591120164.2437649,670,0.8374353647232056
1591120191.263834,680,0.8331376314163208
1591120218.090865,690,0.8369707465171814
1591120244.984888,700,0.8359898328781128
1591120272.429438,710,0.8338990807533264
1591120302.413049,720,0.8322728872299194
1591120330.343077,730,0.8380032181739807
1591120358.271575,740,0.8290980458259583
1591120385.1012712,750,0.836454451084137
1591120412.093557,760,0.8402230739593506
1591120445.374363,770,0.8427913784980774
1591120472.791309,780,0.8401069045066833
1591120503.896406,790,0.8227224349975586
1591120530.509136,800,0.8369061946868896
1591120557.131165,810,0.8383258581161499
1591120583.77506,820,0.8411393761634827
1591120610.235488,830,0.8360156416893005
1591120637.004978,840,0.8382354974746704
1591120665.284311,850,0.8344024419784546
1591120691.829233,860,0.8269168734550476
1591120719.073003,870,0.8386226892471313
1591120748.085912,880,0.8373966217041016
1591120774.948621,890,0.8380935192108154
1591120803.824245,900,0.8437722325325012
1591120830.9384162,910,0.8437334895133972
1591120858.017514,920,0.8385968804359436
1591120885.540919,930,0.8386226892471313
1591120913.038726,940,0.8409199714660645
1591120940.449123,950,0.84196537733078
1591120967.369451,960,0.8430624008178711
1591120994.291075,970,0.8474633693695068
1591121023.149648,980,0.8445336818695068
1591121049.50956,990,0.8336280584335327
1591121077.345484,1000,0.836286723613739
1591121106.3278,1010,0.8392938375473022
1591121133.231852,1020,0.8412684202194214
1591121160.017157,1030,0.8405457139015198
1591121187.700774,1040,0.8450369834899902
1591121214.830475,1050,0.8467147946357727
1591121241.73521,1060,0.8384290933609009
1591121270.140717,1070,0.8446369171142578
1591121296.497197,1080,0.8410877585411072
1591121323.130624,1090,0.8383904099464417
1591121350.026776,1100,0.845140278339386
1591121376.675971,1110,0.8395906686782837
1591121404.710516,1120,0.8397713303565979
1591121435.141469,1130,0.8430494666099548
1591121461.41963,1140,0.84361732006073
1591121490.027629,1150,0.8483151197433472
1591121516.628239,1160,0.8459017276763916
1591121545.139532,1170,0.8453209400177002
1591121571.840223,1180,0.8456307053565979
1591121599.840722,1190,0.842313826084137
1591121627.434551,1200,0.8455790877342224
1591121653.909227,1210,0.8486248850822449
1591121680.843501,1220,0.8473730087280273
1591121707.467548,1230,0.8465211987495422
1591121736.106063,1240,0.8455919623374939
1591121763.8308458,1250,0.8473342657089233
1591121791.123679,1260,0.8481086492538452
1591121818.776574,1270,0.8478376269340515
1591121845.088017,1280,0.842029869556427
1591121872.106641,1290,0.8431656360626221
1591121898.714439,1300,0.8459146022796631
1591121926.651385,1310,0.8471406698226929
1591121954.909045,1320,0.8485990762710571
1591121982.447233,1330,0.843268871307373
1591122009.14467,1340,0.8430882096290588
1591122037.183378,1350,0.8485474586486816
1591122064.004603,1360,0.8468309640884399
1591122090.5268302,1370,0.8430494666099548
1591122118.962183,1380,0.847605288028717
1591122145.840373,1390,0.8478118181228638
1591122172.434561,1400,0.8469083905220032
1591122198.577622,1410,0.8477085828781128
1591122224.261824,1420,0.8458113670349121
1591122251.63736,1430,0.8445078730583191
1591122278.063505,1440,0.8468180298805237
1591122303.848963,1450,0.8501865267753601
1591122329.705629,1460,0.8461211323738098
1591122357.475925,1470,0.8485732674598694
1591122384.960215,1480,0.8498122692108154
1591122410.59829,1490,0.8459146022796631
1591122436.520416,1500,0.8477730751037598


==> figures/emnist_combined_mom/3ada.csv <==
Wall time,Step,Value
1591118403.459716,10,0.3051120936870575
1591118458.909986,20,0.44461366534233093
1591118514.728003,30,0.5233922600746155
1591118569.607008,40,0.5678406953811646
1591118631.119753,50,0.5940787196159363
1591118686.058901,60,0.6367977857589722
1591118739.780217,70,0.6548404097557068
1591118794.011799,80,0.6873378753662109
1591118850.427192,90,0.7038189172744751
1591118907.705439,100,0.7177832722663879
1591118963.008891,110,0.7284566164016724
1591119017.387187,120,0.7366906404495239
1591119076.153945,130,0.743750274181366
1591119130.335688,140,0.7516745924949646
1591119188.234185,150,0.7582050561904907
1591119247.194086,160,0.7656518220901489
1591119302.601344,170,0.7744925022125244
1591119357.238001,180,0.779913067817688
1591119410.82886,190,0.7804034948348999
1591119466.060155,200,0.7846495509147644
1591119528.543397,210,0.7881470918655396
1591119579.721435,220,0.7922770380973816
1591119629.75214,230,0.7958649396896362
1591119679.429167,240,0.798884928226471
1591119728.079854,250,0.7927029132843018
1591119784.274739,260,0.8002400994300842
1591119840.418696,270,0.8042925596237183
1591119898.786338,280,0.8066414594650269
1591119954.677927,290,0.8074803948402405
1591120012.6447418,300,0.8056864142417908
1591120069.329153,310,0.8046668767929077
1591120125.98157,320,0.8087064623832703
1591120182.7721658,330,0.8074158430099487
1591120236.477622,340,0.814694881439209
1591120291.461167,350,0.8131203055381775
1591120346.985491,360,0.8142431378364563
1591120402.311619,370,0.8164759278297424
1591120466.026056,380,0.8199347257614136
1591120522.765437,390,0.8154433965682983
1591120578.682605,400,0.8115974068641663
1591120633.863316,410,0.8217028379440308
1591120689.504757,420,0.8231096267700195
1591120744.130847,430,0.8224384784698486
1591120803.843138,440,0.8208768367767334
1591120858.433423,450,0.8218060731887817
1591120913.150672,460,0.8257037401199341
1591120968.483527,470,0.8280784487724304
1591121024.365991,480,0.8275622129440308
1591121079.699502,490,0.8240001201629639
1591121133.47973,500,0.8252778053283691
1591121187.745012,510,0.827355682849884
1591121240.842229,520,0.8254455924034119
1591121294.698976,530,0.8243356943130493
1591121349.641844,540,0.8312275409698486
1591121405.258362,550,0.8285688757896423
1591121458.89979,560,0.8265813589096069
1591121514.18509,570,0.8316921591758728
1591121568.521232,580,0.8282849192619324
1591121623.007241,590,0.8331376314163208
1591121679.115709,600,0.8298594951629639
1591121736.487587,610,0.829369068145752
1591121791.960986,620,0.8260393142700195
1591121846.285908,630,0.8324277997016907
1591121900.735251,640,0.8348283171653748
1591121954.4118,650,0.8354994058609009
1591122009.207967,660,0.8363770246505737
1591122063.338295,670,0.8349186778068542
1591122119.127152,680,0.8336151242256165
1591122173.066159,690,0.836454451084137
1591122226.259194,700,0.8372933864593506
1591122279.0012,710,0.8372030258178711
1591122331.704664,720,0.8380677103996277
1591122388.618277,730,0.8396293520927429
1591122442.678224,740,0.8371126651763916
1591122495.488947,750,0.8346347212791443
1591122548.478674,760,0.8378870487213135
1591122607.764581,770,0.8405457139015198
1591122664.913429,780,0.8407909274101257
1591122720.154644,790,0.8364286422729492
1591122774.336512,800,0.8411522507667542
1591122830.670761,810,0.8417717814445496
1591122885.4553607,820,0.8424816131591797
1591122939.992684,830,0.8408167362213135
1591122993.348062,840,0.8396680951118469
1591123055.0456457,850,0.8356671929359436
1591123109.672897,860,0.8373450040817261
1591123165.784874,870,0.8427913784980774
1591123218.290334,880,0.8375772833824158
1591123271.46512,890,0.8425719738006592
1591123324.588287,900,0.8434237241744995
1591123377.049452,910,0.8444820642471313
1591123429.997864,920,0.8415652513504028
1591123482.277214,930,0.8430494666099548
1591123535.769796,940,0.8431268930435181
1591123590.036418,950,0.8421202301979065
1591123644.15113,960,0.8429074883460999
1591123698.061454,970,0.8459662199020386
1591123751.718116,980,0.841784656047821
1591123804.591244,990,0.8398100733757019
1591123858.274104,1000,0.8459791541099548
1591123913.82247,1010,0.844959557056427
1591123967.089953,1020,0.8453725576400757
1591124021.46717,1030,0.8467276692390442
1591124074.975564,1040,0.8458113670349121
1591124130.710619,1050,0.8424041867256165
1591124183.648111,1060,0.8465728163719177
1591124238.262184,1070,0.8476569056510925
1591124291.627307,1080,0.8472955822944641
1591124347.921498,1090,0.847927987575531
1591124402.886315,1100,0.8482248187065125
1591124457.199614,1110,0.8466244339942932
1591124512.388061,1120,0.8458371758460999
1591124569.18853,1130,0.8472568392753601
1591124622.505681,1140,0.8478246927261353
1591124677.737668,1150,0.8471794128417969
1591124730.088924,1160,0.8499413132667542
1591124782.503813,1170,0.8479021191596985
1591124838.76151,1180,0.8454629182815552
1591124892.2885902,1190,0.8482506275177002
1591124945.746242,1200,0.8478634357452393
1591125001.785689,1210,0.8501219749450684
1591125054.6903617,1220,0.8486636281013489
1591125108.16528,1230,0.8502510786056519
1591125161.9635327,1240,0.8487410545349121
1591125215.828384,1250,0.8504704833030701
1591125269.153288,1260,0.8507673144340515
1591125324.450083,1270,0.8471536040306091
1591125377.095557,1280,0.8476698398590088
1591125430.313332,1290,0.8468309640884399
1591125486.143743,1300,0.8447014689445496
1591125538.8948202,1310,0.8502510786056519
1591125595.4834838,1320,0.850676953792572
1591125650.975605,1330,0.8484958410263062
1591125704.505372,1340,0.846301794052124
1591125759.755851,1350,0.8517094254493713
1591125814.047514,1360,0.8491153120994568
1591125868.815254,1370,0.8468954563140869
1591125924.993524,1380,0.8459404110908508
1591125983.337798,1390,0.8504962921142578
1591126042.86841,1400,0.8497735261917114
1591126102.783971,1410,0.8509737849235535
1591126160.7986887,1420,0.8489475250244141
1591126220.062743,1430,0.8487023115158081
1591126279.871213,1440,0.8505091667175293
1591126339.639811,1450,0.8506511449813843
1591126398.882765,1460,0.8502897620201111
1591126458.577616,1470,0.8497477173805237
1591126519.298295,1480,0.8478763103485107
1591126576.611754,1490,0.8532452583312988
1591126635.785189,1500,0.8512964248657227


==> figures/emnist_combined_mom/451mom.csv <==
Wall time,Step,Value
1591116577.852902,0,0.00798884965479374
1591116737.868958,10,0.43810901045799255
1591116855.117882,20,0.5994476675987244
1591116995.696108,30,0.6601706147193909
1591117112.325917,40,0.7155505418777466
1591117240.411176,50,0.7346256971359253
1591117368.432329,60,0.7597795724868774
1591117492.8601458,70,0.7666585445404053
1591117622.339263,80,0.7776544690132141
1591117744.463194,90,0.7790999412536621
1591117858.962681,100,0.7955681085586548
1591117963.443092,110,0.7978911995887756
1591118083.464371,120,0.8025889992713928
1591118202.998797,130,0.8007950186729431
1591118323.378318,140,0.8102422952651978
1591118424.220372,150,0.8115845322608948
1591118536.1922,160,0.8080482482910156
1591118649.412227,170,0.8174180388450623
1591118751.581784,180,0.8205541968345642
1591118859.233486,190,0.8228772878646851
1591118965.373773,200,0.8214963674545288
1591119077.202784,210,0.8254327178001404
1591119198.69007,220,0.8225159049034119
1591119308.285662,230,0.8277944922447205
1591119414.161937,240,0.8224900960922241
1591119535.165727,250,0.8287366628646851
1591119645.659703,260,0.8208381533622742
1591119743.0657427,270,0.8251358866691589
1591119863.249694,280,0.8311629891395569
1591119976.935586,290,0.8340023159980774
1591120089.699668,300,0.8281300663948059
1591120200.02986,310,0.8296013474464417
1591120314.501976,320,0.8317824602127075
1591120421.143493,330,0.833253800868988
1591120546.476464,340,0.8338345289230347
1591120657.212841,350,0.8328536748886108
1591120768.888867,360,0.8269298076629639
1591120869.7398493,370,0.835150957107544
1591120989.238178,380,0.83610600233078
1591121103.166868,390,0.8373062610626221
1591121214.08646,400,0.8317050337791443
1591121312.604742,410,0.8345831036567688
1591121433.866207,420,0.8368416428565979
1591121544.443955,430,0.839280903339386
1591121645.728903,440,0.8342475295066833
1591121763.481171,450,0.8391905426979065
1591121867.274502,460,0.8369320034980774
1591121976.2905998,470,0.8400552868843079
1591122090.95879,480,0.8412942290306091
1591122190.721395,490,0.8390485644340515
1591122306.577462,500,0.8389453291893005
1591122407.849015,510,0.8407393097877502
1591122521.073118,520,0.841823399066925
1591122620.380071,530,0.8210704326629639
1591122737.471152,540,0.8329440355300903
1591122847.140053,550,0.843552827835083
1591122952.594253,560,0.8429074883460999
1591123069.867335,570,0.8426880836486816
1591123177.049535,580,0.8416427373886108
1591123279.3881,590,0.8404940962791443
1591123389.64954,600,0.8425332307815552
1591123506.52288,610,0.8408038020133972
1591123606.961727,620,0.8463663458824158
1591123717.653379,630,0.843410849571228
1591123828.368986,640,0.8460178375244141
1591123942.504161,650,0.8473213911056519
1591124046.385351,660,0.834621787071228
1591124158.232201,670,0.8431268930435181
1591124276.682621,680,0.8420040607452393
1591124388.785341,690,0.8432043194770813
1591124494.829373,700,0.8454113006591797
1591124605.129796,710,0.8456693887710571
1591124720.053182,720,0.8441335558891296
1591124837.712839,730,0.8464566469192505
1591124942.415938,740,0.8380160927772522
1591125060.846932,750,0.8454757928848267
1591125173.434843,760,0.8451273441314697
1591125274.651953,770,0.8439141511917114
1591125382.7176383,780,0.846301794052124
1591125493.680843,790,0.835047721862793
1591125612.829085,800,0.8466760516166687
1591125717.66707,810,0.8500187397003174
1591125829.309095,820,0.8409845232963562
1591125952.831688,830,0.8481086492538452
1591126068.019606,840,0.8493992686271667
1591126168.324914,850,0.8442239165306091
1591126283.879675,860,0.8451660871505737
1591126399.605741,870,0.8485087156295776
1591126508.570409,880,0.8471406698226929
1591126619.679022,890,0.8468825817108154
1591126742.558443,900,0.8485345244407654
1591126852.108794,910,0.8496444821357727
1591126950.342528,920,0.8486248850822449
1591127072.648629,930,0.8492056727409363
1591127176.531273,940,0.8460953235626221
1591127285.113549,950,0.8476182222366333
1591127401.17916,960,0.8490636944770813
1591127502.971773,970,0.8515158295631409
1591127621.74712,980,0.8482248187065125
1591127719.9313548,990,0.8348799347877502
1591127825.153662,1000,0.8473730087280273
1591127941.898458,1010,0.8490636944770813
1591128045.382515,1020,0.846585750579834
1591128171.979928,1030,0.8471277952194214
1591128276.487131,1040,0.8502123355865479
1591128397.154529,1050,0.8498896956443787
1591128507.341218,1060,0.850534975528717
1591128611.024059,1070,0.8511544466018677
1591128720.071323,1080,0.8486894369125366
1591128840.448905,1090,0.849437952041626
1591128952.560963,1100,0.8494637608528137
1591129061.901625,1110,0.8479408621788025
1591129163.478131,1120,0.8474633693695068
1591129274.513998,1130,0.8516578078269958
1591129396.078023,1140,0.8509479761123657
1591129503.287455,1150,0.8511415719985962
1591129613.301142,1160,0.8503543138504028
1591129735.972058,1170,0.8511803150177002
1591129840.5132911,1180,0.8486765027046204
1591129957.955809,1190,0.8516965508460999
1591130069.289858,1200,0.8483151197433472
1591130181.737054,1210,0.8531162142753601
1591130291.0838678,1220,0.8511157631874084
1591130402.393191,1230,0.8385968804359436
1591130515.7633033,1240,0.8530774712562561
1591130627.753437,1250,0.8536195158958435
1591130739.560717,1260,0.853606641292572
1591130853.355849,1270,0.8524966835975647
1591130968.675909,1280,0.8544584512710571
1591131071.837677,1290,0.8518901467323303
1591131196.280873,1300,0.8517739772796631
1591131309.315159,1310,0.8534388542175293
1591131415.017094,1320,0.853606641292572
1591131537.817618,1330,0.8536453247070312
1591131646.249976,1340,0.8517223596572876
1591131759.58268,1350,0.8537356853485107
1591131868.028794,1360,0.8500445485115051
1591131974.265097,1370,0.8529354929924011
1591132091.620233,1380,0.8523160219192505
1591132203.837657,1390,0.8541099429130554
1591132312.335365,1400,0.846301794052124
1591132412.955426,1410,0.851980447769165
1591132526.439752,1420,0.8534517288208008
1591132647.1319768,1430,0.8515803813934326
1591132749.792741,1440,0.8512835502624512
1591132862.312713,1450,0.8545745611190796
1591132974.6018019,1460,0.8535162806510925
1591133097.647846,1470,0.8535292148590088
1591133209.071071,1480,0.8548197746276855
1591133313.953197,1490,0.8500316739082336
1591133427.049426,1500,0.8504833579063416


==> figures/emnist_combined_mom/45mom.csv <==
Wall time,Step,Value
1591118353.182342,0,0.00798884965479374
1591118504.628987,10,0.41829821467399597
1591118624.550281,20,0.5831860303878784
1591118742.541163,30,0.6531110405921936
1591118861.875903,40,0.7100396156311035
1591118984.788911,50,0.7321218848228455
1591119093.980616,60,0.7437889575958252
1591119209.073046,70,0.7686460614204407
1591119337.412286,80,0.7788160443305969
1591119444.385736,90,0.7760025262832642
1591119562.204658,100,0.7948195338249207
1591119675.25428,110,0.7978653907775879
1591119780.1105993,120,0.8009757399559021
1591119901.5067992,130,0.7991043329238892
1591120031.739133,140,0.8109779357910156
1591120145.869315,150,0.810384213924408
1591120266.820758,160,0.8101906776428223
1591120374.801546,170,0.8136236667633057
1591120496.384108,180,0.8192894458770752
1591120615.688429,190,0.8220900297164917
1591120725.836544,200,0.8227611780166626
1591120829.274504,210,0.8259747624397278
1591120943.363806,220,0.8223997950553894
1591121065.0453753,230,0.8274073004722595
1591121179.463201,240,0.8213543891906738
1591121287.912512,250,0.829369068145752
1591121391.188894,260,0.822064220905304
1591121503.9436858,270,0.8262845277786255
1591121618.150876,280,0.8325439691543579
1591121733.61052,290,0.8342346549034119
1591121856.728762,300,0.8329440355300903
1591121969.345427,310,0.8322342038154602
1591122074.035585,320,0.8338474631309509
1591122193.39576,330,0.8347895741462708
1591122302.298663,340,0.8337184190750122
1591122404.866577,350,0.8358607888221741
1591122518.162689,360,0.8278332352638245
1591122637.093737,370,0.834699273109436
1591122743.066392,380,0.8363641500473022
1591122866.962572,390,0.838080644607544
1591122971.88263,400,0.8358995318412781
1591123094.328676,410,0.8395261168479919
1591123207.877007,420,0.8384162187576294
1591123326.673394,430,0.8420814871788025
1591123436.303024,440,0.8354349136352539
1591123546.710626,450,0.8363383412361145
1591123650.422189,460,0.8385710716247559
1591123767.174727,470,0.8413071632385254
1591123880.491535,480,0.8433462977409363
1591123993.8332376,490,0.8417201638221741
1591124104.146053,500,0.8406489491462708
1591124209.97381,510,0.8431785106658936
1591124331.732825,520,0.8418492078781128
1591124445.821716,530,0.8173922300338745
1591124551.478337,540,0.8363770246505737
1591124666.283321,550,0.8452821969985962
1591124786.559904,560,0.8436818718910217
1591124900.068304,570,0.8422880172729492
1591125012.058693,580,0.8423654437065125
1591125117.694149,590,0.843230128288269
1591125231.789653,600,0.8447917699813843
1591125352.261139,610,0.8419524431228638
1591125464.694103,620,0.8462759852409363
1591125577.669409,630,0.8446885347366333
1591125687.632511,640,0.8457984328269958
1591125805.16907,650,0.8479408621788025
1591125926.306262,660,0.8394615650177002
1591126055.995523,670,0.8445207476615906
1591126166.366001,680,0.843798041343689
1591126292.132449,690,0.845062792301178
1591126402.914442,700,0.8475407958030701
1591126519.313976,710,0.8476956486701965
1591126633.91319,720,0.8466373682022095
1591126764.88719,730,0.847889244556427
1591126874.403656,740,0.8415136337280273
1591126999.418134,750,0.8467276692390442
1591127114.241836,760,0.8458113670349121
1591127231.027668,770,0.8464695811271667
1591127337.536794,780,0.8470890522003174
1591127457.330377,790,0.8448305130004883
1591127584.251458,800,0.8475278615951538
1591127693.485842,810,0.8492056727409363
1591127811.269583,820,0.8420944213867188
1591127929.399082,830,0.8486120104789734
1591128048.276566,840,0.8505607843399048
1591128164.930582,850,0.8453338146209717
1591128293.31841,860,0.8482376933097839
1591128410.713685,870,0.8490378856658936
1591128526.363138,880,0.8494121432304382
1591128635.264192,890,0.8479408621788025
1591128748.936793,900,0.8493863344192505
1591128871.817393,910,0.8497864603996277
1591128984.425177,920,0.849437952041626
1591129097.012279,930,0.8519546389579773
1591129204.29387,940,0.8489475250244141
1591129326.775077,950,0.8499671220779419
1591129441.221934,960,0.849579930305481
1591129559.200591,970,0.8519933819770813
1591129680.07383,980,0.8478118181228638
1591129797.147625,990,0.8373708128929138
1591129910.537847,1000,0.8469341993331909
1591130024.053915,1010,0.8518514037132263
1591130137.298312,1020,0.8472181558609009
1591130249.430058,1030,0.8504317402839661
1591130365.068354,1040,0.8513480424880981
1591130485.157394,1050,0.8503413796424866
1591130587.848869,1060,0.8516190648078918
1591130710.9505699,1070,0.8503671884536743
1591130816.096467,1080,0.8500445485115051
1591130940.468089,1090,0.8513996601104736
1591131048.240825,1100,0.8441464900970459
1591131169.604513,1110,0.8484442234039307
1591131287.234546,1120,0.8489088416099548
1591131404.072669,1130,0.8529742360115051
1591131510.501678,1140,0.8530516624450684
1591131629.410728,1150,0.8529226183891296
1591131744.796708,1160,0.8518255949020386
1591131859.252768,1170,0.8527160882949829
1591131975.351886,1180,0.8511157631874084
1591132090.4718,1190,0.853503406047821
1591132215.295351,1200,0.8466244339942932
1591132324.67616,1210,0.8532323241233826
1591132439.735521,1220,0.8517223596572876
1591132562.795949,1230,0.8425461053848267
1591132679.659608,1240,0.8525870442390442
1591132795.399461,1250,0.8531420230865479
1591132913.147246,1260,0.8551811575889587
1591133028.781262,1270,0.8531807065010071
1591133134.24508,1280,0.8540325164794922
1591133254.510363,1290,0.8512319326400757
1591133382.251803,1300,0.8493218421936035
1591133489.875917,1310,0.8527548313140869
1591133619.31398,1320,0.8544067740440369
1591133730.029762,1330,0.853464663028717
1591133858.877523,1340,0.8543680906295776
1591133972.7747803,1350,0.8536582589149475
1591134093.160492,1360,0.8517610430717468
1591134211.401835,1370,0.8552843928337097
1591134329.640265,1380,0.8509351015090942
1591134459.325818,1390,0.8546003699302673
1591134580.2628376,1400,0.8485861420631409
1591134704.361046,1410,0.8528322577476501
1591134817.9195757,1420,0.8533356189727783
1591134946.668112,1430,0.8515803813934326
1591135057.164201,1440,0.8544842600822449
1591135183.28094,1450,0.8531032800674438
1591135312.5149992,1460,0.8522385954856873
1591135427.023446,1470,0.8546519875526428
1591135551.474313,1480,0.8546778559684753
1591135680.897995,1490,0.8500445485115051
1591135794.607697,1500,0.8539421558380127


==> figures/emnist_combined_mom/48mom.csv <==
Wall time,Step,Value
1591118343.367546,0,0.00798884965479374
1591118502.495786,10,0.3823677599430084
1591118624.334194,20,0.43747663497924805
1591118746.815591,30,0.579959511756897
1591118857.504086,40,0.5624201893806458
1591118997.506377,50,0.6695920825004578
1591119111.035845,60,0.6615128517150879
1591119241.023809,70,0.7453764081001282
1591119367.305776,80,0.7545784711837769
1591119489.18693,90,0.6989017128944397
1591119611.955735,100,0.7354645729064941
1591119714.473664,110,0.7731115221977234
1591119839.766499,120,0.7731760740280151
1591119966.218865,130,0.7621026635169983
1591120089.993152,140,0.7910509705543518
1591120220.169012,150,0.7847011685371399
1591120330.315868,160,0.8012725710868835
1591120468.302308,170,0.7740020751953125
1591120579.127408,180,0.7953357696533203
1591120709.490937,190,0.8048087954521179
1591120828.883654,200,0.8034408092498779
1591120947.984066,210,0.8129525184631348
1591121069.745295,220,0.8002013564109802
1591121180.978423,230,0.817198634147644
1591121302.89998,240,0.7978137135505676
1591121430.224948,250,0.8185021281242371
1591121540.314708,260,0.8132364749908447
1591121676.819459,270,0.8188118934631348
1591121797.240117,280,0.8178310394287109
1591121906.11847,290,0.8244260549545288
1591122023.754342,300,0.8275105953216553
1591122152.7037897,310,0.8135849237442017
1591122275.410643,320,0.8252003788948059
1591122395.338967,330,0.8257295489311218
1591122506.792705,340,0.8257295489311218
1591122633.973693,350,0.8293174505233765
1591122754.988827,360,0.8104358911514282
1591122869.2302778,370,0.8287624716758728
1591122989.266081,380,0.8312404155731201
1591123127.845706,390,0.8301175832748413
1591123248.668011,400,0.8201541304588318
1591123359.237522,410,0.8314082026481628
1591123480.575009,420,0.8262070417404175
1591123598.551994,430,0.8294464945793152
1591123716.93956,440,0.8268136382102966
1591123847.208617,450,0.8234193325042725
1591123957.620717,460,0.8354349136352539
1591124076.387931,470,0.8370223641395569
1591124209.217505,480,0.8334860801696777
1591124328.844353,490,0.8374611735343933
1591124439.306756,500,0.8369320034980774
1591124560.613448,510,0.836247980594635
1591124681.319535,520,0.8384290933609009
1591124809.340841,530,0.7943161725997925
1591124922.1754,540,0.8317953944206238
1591125053.855474,550,0.8369707465171814
1591125172.905476,560,0.8401197791099548
1591125295.292901,570,0.8377708792686462
1591125413.414648,580,0.8396293520927429
1591125533.598652,590,0.8399261832237244
1591125655.736043,600,0.8396680951118469
1591125776.303604,610,0.8405715227127075
1591125889.718715,620,0.839280903339386
1591126015.3917792,630,0.8382354974746704
1591126140.579344,640,0.8394099473953247
1591126274.412066,650,0.8438625335693359
1591126397.926581,660,0.832156777381897
1591126518.55143,670,0.8387259244918823
1591126646.538921,680,0.8393454551696777
1591126767.093285,690,0.8375772833824158
1591126879.890895,700,0.8433592319488525
1591127011.115194,710,0.8412168025970459
1591127120.521624,720,0.8444304466247559
1591127253.254924,730,0.8404037356376648
1591127375.705794,740,0.8369836211204529
1591127496.08294,750,0.8438496589660645
1591127621.707428,760,0.8372804522514343
1591127743.102104,770,0.846159815788269
1591127853.619484,780,0.8437206149101257
1591127988.739633,790,0.8439012765884399
1591128111.9458659,800,0.8429462313652039
1591128223.680601,810,0.8341442942619324
1591128345.511407,820,0.8405327796936035
1591128469.644746,830,0.8426106572151184
1591128589.768588,840,0.8432818055152893
1591128718.110723,850,0.846301794052124
1591128841.435182,860,0.8445852994918823
1591128963.781031,870,0.8441206812858582
1591129073.219723,880,0.8459275364875793
1591129203.072776,890,0.8475536704063416
1591129324.185813,900,0.8457468152046204
1591129444.797173,910,0.8475407958030701
1591129557.782418,920,0.847682774066925
1591129689.13959,930,0.8491024374961853
1591129802.091559,940,0.8425977826118469
1591129921.549291,950,0.84654700756073
1591130050.224073,960,0.8419911861419678
1591130160.294505,970,0.8469212651252747
1591130281.4895418,980,0.8389066457748413
1591130401.493354,990,0.8445336818695068
1591130522.514071,1000,0.8381064534187317
1591130642.304866,1010,0.8498767614364624
1591130774.185642,1020,0.8356285095214844
1591130892.96123,1030,0.8479150533676147
1591131012.306804,1040,0.8445336818695068
1591131139.002701,1050,0.8424299955368042
1591131258.05182,1060,0.8425719738006592
1591131371.025689,1070,0.8472697734832764
1591131499.915486,1080,0.8446111083030701
1591131622.562672,1090,0.8437076807022095
1591131744.720843,1100,0.8365448117256165
1591131855.147153,1110,0.8397197127342224
1591131978.963788,1120,0.8455274105072021
1591132112.187292,1130,0.8511157631874084
1591132223.43353,1140,0.84919273853302
1591132356.689147,1150,0.8514255285263062
1591132469.449767,1160,0.8487926721572876
1591132592.7823098,1170,0.8479796051979065
1591132723.871824,1180,0.8467406034469604
1591132835.301176,1190,0.8452563881874084
1591132965.776249,1200,0.8424428701400757
1591133078.308291,1210,0.8486248850822449
1591133212.211742,1220,0.8467018604278564
1591133324.396062,1230,0.8357704281806946
1591133455.399013,1240,0.8493605256080627
1591133575.374774,1250,0.8494637608528137
1591133697.929185,1260,0.846650242805481
1591133826.8304708,1270,0.8501735925674438
1591133951.060753,1280,0.8509995937347412
1591134079.991143,1290,0.8512706160545349
1591134209.453141,1300,0.8488959074020386
1591134340.943782,1310,0.8456565141677856
1591134465.824315,1320,0.8509092330932617
1591134589.854003,1330,0.852019190788269
1591134714.837181,1340,0.8489088416099548
1591134843.244315,1350,0.8502897620201111
1591134969.066254,1360,0.8444691300392151
1591135089.748581,1370,0.8514255285263062
1591135218.011697,1380,0.8425719738006592
1591135348.008805,1390,0.8506253361701965
1591135487.890318,1400,0.8458243012428284
1591135603.792138,1410,0.8450241088867188
1591135746.854188,1420,0.8460178375244141
1591135867.7318609,1430,0.8485216498374939
1591136013.687085,1440,0.8468180298805237
1591136142.951233,1450,0.8502252101898193
1591136288.653011,1460,0.8491669297218323
1591136417.396992,1470,0.8482893109321594
1591136556.608214,1480,0.8513351678848267
1591136697.0419211,1490,0.8501477837562561
1591136831.462023,1500,0.8526515960693359


==> figures/emnist_combined_mom/4mom.csv <==
Wall time,Step,Value
1601358534.863177,10,0.4015848636627197
1601358582.0498502,20,0.46446317434310913
1601358629.212616,30,0.5007808208465576
1601358680.753883,40,0.5270446538925171
1601358725.512717,50,0.546339213848114
1601358773.457032,60,0.5606133341789246
1601358819.784557,70,0.5739839673042297
1601358864.096371,80,0.5851219296455383
1601358909.332338,90,0.5942851901054382
1601358953.309801,100,0.6049197912216187
1601358999.32127,110,0.6120439767837524
1601359044.2821257,120,0.6205103397369385
1601359087.580575,130,0.6273634433746338
1601359132.232166,140,0.6355200409889221
1601359176.040631,150,0.6418052911758423
1601359220.695581,160,0.6488907337188721
1601359268.160888,170,0.6540273427963257
1601359314.077332,180,0.6599770784378052
1601359368.139279,190,0.6648167967796326
1601359417.791636,200,0.6681982278823853
1601359466.001652,210,0.6751545667648315
1601359510.876248,220,0.6768194437026978
1601359553.273491,230,0.6843823790550232
1601359597.850103,240,0.6877508759498596
1601359641.287063,250,0.6908741593360901
1601359686.83398,260,0.6938812732696533
1601359731.917818,270,0.6972755789756775
1601359773.52031,280,0.7015087604522705
1601359818.735587,290,0.7045029401779175
1601359862.603117,300,0.7064775824546814
1601359905.845442,310,0.7105429768562317
1601359948.974656,320,0.7125563025474548
1601359996.299828,330,0.7149052023887634
1601360039.002201,340,0.7184027433395386
1601360083.461263,350,0.7196675539016724
1601360132.596608,360,0.7231006026268005
1601360178.709362,370,0.7248557806015015
1601360222.880419,380,0.7278242111206055
1601360270.007111,390,0.7302117943763733
1601360315.74036,400,0.7329092025756836
1601360361.251143,410,0.7345611453056335
1601360408.567611,420,0.7374908328056335
1601360454.072434,430,0.7388201355934143
1601360498.449663,440,0.7386523485183716
1601360548.001885,450,0.7402269244194031
1601360597.1064541,460,0.7414529919624329
1601360641.001988,470,0.7433760166168213
1601360684.309245,480,0.7430533170700073
1601360729.009008,490,0.7463314533233643
1601360772.137699,500,0.7470026016235352
1601360814.862579,510,0.7492482662200928
1601360857.675296,520,0.7506549954414368
1601360903.221709,530,0.7506421208381653
1601360946.69804,540,0.7533782124519348
1601360992.1025448,550,0.7536104917526245
1601361035.550767,560,0.7553399205207825
1601361079.10656,570,0.7551850080490112
1601361122.718277,580,0.7560368180274963
1601361166.820223,590,0.7574694156646729
1601361210.916952,600,0.7584244608879089
1601361255.261802,610,0.7583341002464294
1601361299.420994,620,0.758037269115448
1601361344.019492,630,0.7590181231498718
1601361388.420241,640,0.7583470344543457
1601361432.454014,650,0.7605410218238831
1601361476.499985,660,0.7629415988922119
1601361520.553969,670,0.7627092599868774
1601361565.45848,680,0.7657551169395447
1601361609.12841,690,0.7650839686393738
1601361652.423359,700,0.7650065422058105
1601361697.4019752,710,0.7671360373497009
1601361740.763874,720,0.7678588032722473
1601361784.589319,730,0.7675490379333496
1601361827.491072,740,0.767949104309082
1601361869.849822,750,0.7668133974075317
1601361913.347639,760,0.7672134637832642
1601361958.562631,770,0.768478274345398
1601362002.115998,780,0.7681556344032288
1601362045.859222,790,0.7707626223564148
1601362093.47862,800,0.7696139812469482
1601362135.604403,810,0.7700141072273254
1601362177.868543,820,0.771304726600647
1601362220.4270778,830,0.7710723876953125
1601362263.163295,840,0.77260822057724
1601362306.654514,850,0.771369218826294
1601362349.69127,860,0.7709304094314575
1601362395.588737,870,0.7718080282211304
1601362439.010917,880,0.7723758816719055
1601362481.214318,890,0.7717693448066711
1601362523.215035,900,0.7730599045753479
1601362566.139224,910,0.7735374569892883
1601362610.885195,920,0.7722855806350708
1601362654.412956,930,0.7723888158798218
1601362697.5019703,940,0.7730599045753479
1601362740.020352,950,0.7720274329185486
1601362784.075606,960,0.7749571204185486
1601362826.487062,970,0.7738342881202698
1601362872.593588,980,0.7734084129333496
1601362925.310519,990,0.7762348055839539
1601362971.284607,1000,0.7773060202598572


==> figures/emnist_combined_mom/5mom.csv <==
Wall time,Step,Value
1601358528.484821,10,0.347250372171402
1601359675.179559,20,0.40748295187950134
1601359716.744906,30,0.44691094756126404
1601358663.515403,40,0.4825703799724579
1601358706.263245,50,0.5048978924751282
1601358752.865879,60,0.5214821696281433
1601359890.769173,70,0.5350077152252197
1601358843.271976,80,0.544790506362915
1601359980.042623,90,0.5541602969169617
1601358932.052393,100,0.5646529197692871
1601360063.592192,110,0.5720996856689453
1601359027.9440017,120,0.5779203176498413
1601359071.655321,130,0.5832505226135254
1601360212.249248,140,0.5892647504806519
1601359165.189499,150,0.5939754843711853
1601359210.046672,160,0.5994089245796204
1601359259.4030652,170,0.6048294901847839
1601359308.973452,180,0.6079010963439941
1601360459.6046,190,0.6097466945648193
1601359408.820838,200,0.6133345365524292
1601360552.025822,210,0.6180194616317749
1601360597.037061,220,0.6209233403205872
1601360639.212531,230,0.6274924874305725
1601360680.70077,240,0.6299704909324646
1601360725.0950813,250,0.6325516700744629
1601360768.048905,260,0.6347844004631042
1601360810.3098361,270,0.6357007622718811
1601360852.231417,280,0.6407341361045837
1601360895.247991,290,0.6419860124588013
1601360938.02928,300,0.6445801258087158
1601360982.478202,310,0.6476259231567383
1601361024.1419299,320,0.6490585207939148
1601361067.3771877,330,0.6517042517662048
1601361109.071128,340,0.6530206799507141
1601361152.36609,350,0.653756320476532
1601361197.335031,360,0.656337559223175
1601361244.552686,370,0.6575120091438293
1601361288.185078,380,0.6605449318885803
1601361332.283469,390,0.662506639957428
1601361376.2497,400,0.665152370929718
1601361420.369929,410,0.6644554734230042
1601361465.41089,420,0.6674238443374634
1601361508.002511,430,0.669669508934021
1601361551.206709,440,0.6693984866142273
1601361593.612009,450,0.671114981174469
1601361637.174027,460,0.6719151735305786
1601361678.744755,470,0.6725475192070007
1601361724.736049,480,0.6735413074493408
1601361767.919707,490,0.6751933097839355
1601361809.6275613,500,0.6776583194732666
1601361851.160028,510,0.6806912422180176
1601361892.027341,520,0.6840726733207703
1601361935.845755,530,0.6817882657051086
1601361980.707975,540,0.6847825050354004
1601362024.133972,550,0.6847179532051086
1601362074.903832,560,0.6861634254455566
1601362119.727566,570,0.6875444054603577
1601362163.287406,580,0.6878024935722351
1601362210.248582,590,0.6892092823982239
1601362253.2843583,600,0.6912742257118225
1601362296.489684,610,0.6912355422973633
1601362338.854805,620,0.6913129687309265
1601362379.972938,630,0.6940619349479675
1601362423.532333,640,0.6938683390617371
1601362463.559342,650,0.6951589584350586
1601362505.736685,660,0.6959720253944397
1601362549.069561,670,0.6980499029159546
1601362590.963726,680,0.6997147798538208
1601362634.515962,690,0.6979079246520996
1601362677.149125,700,0.6976110935211182
1601362720.119776,710,0.6996631622314453
1601362763.865304,720,0.7014313340187073
1601362806.426094,730,0.7012377381324768
1601362850.307452,740,0.7024379968643188
1601362897.155722,750,0.7011602520942688
1601362948.05871,760,0.7037802338600159
1601362995.363682,770,0.704451322555542
1601363048.943098,780,0.7050449848175049
1601363094.301279,790,0.7071744799613953
1601363147.427937,800,0.707587480545044
1601363193.723285,810,0.7091749310493469
1601363238.259904,820,0.7095879316329956
1601363283.219277,830,0.7099105715751648
1601363326.829334,840,0.7096008658409119
1601363367.222813,850,0.7084780335426331
1601363412.0171793,860,0.7096395492553711
1601363457.761309,870,0.7109301686286926
1601363499.31106,880,0.7139114737510681
1601363540.799825,890,0.7147632837295532
1601363582.458811,900,0.7161571383476257
1601363623.153942,910,0.7167636752128601
1601363665.183834,920,0.7143115401268005
1601363706.541326,930,0.7136920690536499
1601363748.548141,940,0.7164668440818787
1601363789.616682,950,0.7156150341033936
1601363834.414956,960,0.7187512516975403
1601363879.55118,970,0.7185576558113098
1601363924.392351,980,0.719164252281189
1601363969.772595,990,0.7188286781311035
1601364015.802057,1000,0.7202612161636353


==> figures/emnistbest/10ada.csv <==
Wall time,Step,Value
1591118385.5370123,10,0.09980253875255585
1591118439.012543,20,0.2837396562099457
1591118495.03756,30,0.40346917510032654
1591118549.297546,40,0.48006659746170044
1591118603.903714,50,0.549088180065155
1591118658.2973142,60,0.5832634568214417
1591118712.516856,70,0.6178258657455444
1591118767.936869,80,0.6409277319908142
1591118828.197927,90,0.6397790908813477
1591118880.674721,100,0.6580411195755005
1591118936.3700259,110,0.6753610968589783
1591118990.963776,120,0.697469174861908
1591119046.86421,130,0.6740575432777405
1591119101.068059,140,0.6934682726860046
1591119154.938337,150,0.7244040966033936
1591119208.655871,160,0.7270110845565796
1591119265.98297,170,0.7359808087348938
1591119320.3969102,180,0.6994695663452148
1591119374.338345,190,0.7400591373443604
1591119427.545312,200,0.7330898642539978
1591119485.124032,210,0.7397623062133789
1591119546.985165,220,0.7572758197784424
1591119595.774721,230,0.7533394694328308
1591119645.229457,240,0.7574564814567566
1591119691.7910862,250,0.756553053855896
1591119750.02028,260,0.7534685134887695
1591119805.128766,270,0.7601538896560669
1591119861.310528,280,0.7617542147636414
1591119917.164528,290,0.765200138092041
1591119972.728878,300,0.739129900932312
1591120029.317896,310,0.7685815095901489
1591120086.497,320,0.7650839686393738
1591120140.849476,330,0.7563336491584778
1591120194.098957,340,0.7750603556632996
1591120246.580482,350,0.779874324798584
1591120300.676804,360,0.7745570540428162
1591120356.211272,370,0.7876050472259521
1591120409.645189,380,0.7675361037254333
1591120471.909972,390,0.7688525319099426
1591120526.958463,400,0.7666972279548645
1591120580.17328,410,0.7578178644180298
1591120633.9296193,420,0.7809067964553833
1591120686.7381482,430,0.7888311147689819
1591120739.0319018,440,0.7853723168373108
1591120792.150878,450,0.7908186316490173
1591120848.381321,460,0.7763896584510803
1591120901.459431,470,0.7885342836380005
1591120955.6189,480,0.7772414684295654
1591121010.259146,490,0.7887924313545227
1591121065.15371,500,0.7752281427383423
1591121119.552913,510,0.7875663042068481
1591121173.175322,520,0.7828168869018555
1591121226.31574,530,0.7878760695457458
1591121279.758585,540,0.7743892669677734
1591121336.080651,550,0.7806099653244019
1591121389.223835,560,0.7884310483932495
1591121444.8384593,570,0.7954003214836121
1591121498.252959,580,0.7812036275863647
1591121551.83548,590,0.800020694732666
1591121608.032307,600,0.7989107370376587
1591121662.715844,610,0.7987558841705322
1591121716.1016388,620,0.8002400994300842
1591121770.447685,630,0.797478199005127
1591121824.735906,640,0.8045119643211365
1591121877.2018912,650,0.7926512956619263
1591121931.887048,660,0.7808681130409241
1591121984.439212,670,0.8059187531471252
1591122039.878145,680,0.789644181728363
1591122093.718839,690,0.800085186958313
1591122150.586804,700,0.8020210862159729
1591122204.353678,710,0.7981622219085693
1591122256.7105489,720,0.7736148834228516
1591122310.154437,730,0.8020469546318054
1591122365.984793,740,0.7808164358139038
1591122419.023071,750,0.8036988973617554
1591122471.551059,760,0.7993108630180359
1591122525.345309,770,0.7963424324989319
1591122580.230189,780,0.8080224394798279
1591122634.210978,790,0.7769188284873962
1591122691.415376,800,0.8021243810653687
1591122747.419079,810,0.8038537502288818
1591122800.844372,820,0.8055315613746643
1591122856.409383,830,0.7996721863746643
1591122910.170675,840,0.8046152591705322
1591122963.771235,850,0.8035956621170044
1591123023.043178,860,0.7917995452880859
1591123080.2626922,870,0.8068608641624451
1591123133.667729,880,0.798820436000824
1591123186.845285,890,0.7853981256484985
1591123239.9090776,900,0.7980589270591736
1591123293.323084,910,0.8093388676643372
1591123345.253082,920,0.8093646764755249
1591123397.02455,930,0.8081256747245789
1591123450.674918,940,0.8136107325553894
1591123502.836747,950,0.8051185607910156
1591123555.741062,960,0.8163468241691589
1591123609.609422,970,0.8030923008918762
1591123663.269328,980,0.8059703707695007
1591123715.567039,990,0.7981364130973816
1591123768.209262,1000,0.800085186958313
1591123823.7793071,1010,0.808629035949707
1591123877.425919,1020,0.809119462966919
1591123931.58698,1030,0.802627682685852
1591123986.169844,1040,0.815959632396698
1591124042.236103,1050,0.8139334321022034
1591124094.795617,1060,0.8163210153579712
1591124150.323163,1070,0.8126814961433411
1591124203.802494,1080,0.8113005757331848
1591124259.363202,1090,0.8062930107116699
1591124315.882801,1100,0.7994786500930786
1591124369.82288,1110,0.812823474407196
1591124424.767838,1120,0.8152111172676086
1591124480.235497,1130,0.8090291023254395
1591124536.156791,1140,0.797091007232666
1591124592.923527,1150,0.8196765780448914
1591124646.493331,1160,0.8170824646949768
1591124700.810353,1170,0.8109005093574524
1591124754.804579,1180,0.8141786456108093
1591124809.607438,1190,0.8144754767417908
1591124868.523922,1200,0.8192507028579712
1591124922.6147127,1210,0.8182052969932556
1591124975.408566,1220,0.8154950141906738
1591125028.992284,1230,0.8158693313598633
1591125082.970527,1240,0.8151981830596924
1591125136.696603,1250,0.8154692053794861
1591125191.017534,1260,0.8165404200553894
1591125244.393306,1270,0.8131332397460938
1591125297.909606,1280,0.8179858922958374
1591125352.712767,1290,0.8195346593856812
1591125408.935287,1300,0.8088096976280212
1591125463.185933,1310,0.8178310394287109
1591125517.136918,1320,0.809971272945404
1591125572.280039,1330,0.8175083994865417
1591125628.244202,1340,0.8176503777503967
1591125683.248003,1350,0.8178181052207947
1591125738.285804,1360,0.8135591149330139
1591125792.385264,1370,0.8180504441261292
1591125847.8247292,1380,0.8211995363235474
1591125904.498351,1390,0.8199734687805176
1591125961.431196,1400,0.8186182975769043
1591126016.055122,1410,0.820270299911499
1591126077.45435,1420,0.8188506364822388
1591126132.6760662,1430,0.8234710097312927
1591126187.988869,1440,0.8252519965171814
1591126245.198729,1450,0.8183988928794861
1591126299.866014,1460,0.8177664875984192
1591126355.965943,1470,0.8136752843856812
1591126411.0369217,1480,0.8239226937294006
1591126466.1914518,1490,0.82037353515625
1591126519.571528,1500,0.8230966925621033


==> figures/emnistbest/191ada.csv <==
Wall time,Step,Value
1591116546.6030898,0,0.00798884965479374
1591116718.72218,10,0.39404773712158203
1591116832.976281,20,0.49070119857788086
1591116956.907968,30,0.5595421195030212
1591117088.179502,40,0.6124827861785889
1591117215.678592,50,0.6448511481285095
1591117341.762399,60,0.6756191849708557
1591117475.294837,70,0.6885897517204285
1591117589.892304,80,0.7134984731674194
1591117719.446219,90,0.7093169093132019
1591117841.879309,100,0.7372584939002991
1591117961.265174,110,0.7475575804710388
1591118085.522961,120,0.7541525363922119
1591118193.996598,130,0.7566563487052917
1591118323.493988,140,0.7650452852249146
1591118425.722971,150,0.7723888158798218
1591118530.8826277,160,0.7753701210021973
1591118638.197105,170,0.784068763256073
1591118751.665867,180,0.7845463156700134
1591118847.890684,190,0.7904959917068481
1591118965.347012,200,0.7931933999061584
1591119072.137624,210,0.7971038818359375
1591119179.626384,220,0.7988720536231995
1591119287.44248,230,0.8036730885505676
1591119396.530202,240,0.804744303226471
1591119504.116803,250,0.8034794926643372
1591119600.561323,260,0.8078804612159729
1591119703.473005,270,0.8086548447608948
1591119803.506183,280,0.813249409198761
1591119913.391103,290,0.8151336908340454
1591120023.250942,300,0.8144883513450623
1591120141.118297,310,0.8147077560424805
1591120242.545885,320,0.8182569146156311
1591120350.302598,330,0.8169146776199341
1591120474.683788,340,0.8186054229736328
1591120578.43656,350,0.8213801980018616
1591120686.610041,360,0.8163855671882629
1591120793.424631,370,0.822102963924408
1591120892.02911,380,0.8220512866973877
1591121006.511122,390,0.8240646719932556
1591121114.249783,400,0.8208510279655457
1591121219.757785,410,0.8202573657035828
1591121325.152687,420,0.8268652558326721
1591121432.474525,430,0.8297045826911926
1591121530.045083,440,0.8285559415817261
1591121646.792957,450,0.830466091632843
1591121754.222888,460,0.8297303915023804
1591121859.703063,470,0.8311759233474731
1591121965.983216,480,0.8308532238006592
1591122063.800259,490,0.8317437767982483
1591122174.46657,500,0.8335893154144287
1591122278.025687,510,0.8332021236419678
1591122374.551288,520,0.8340926766395569
1591122489.1041,530,0.8285043239593506
1591122587.764177,540,0.8300014734268188
1591122704.753217,550,0.8344024419784546
1591122813.996836,560,0.8341184854507446
1591122914.32412,570,0.8354735970497131
1591123038.867114,580,0.8355381488800049
1591123146.037493,590,0.835189700126648
1591123250.02358,600,0.8379902839660645
1591123353.992391,610,0.8350993394851685
1591123457.204897,620,0.8364802598953247
1591123562.237342,630,0.8379257917404175
1591123658.6102242,640,0.8390614986419678
1591123763.105414,650,0.8403005003929138
1591123872.214114,660,0.833602249622345
1591123978.609566,670,0.8401455879211426
1591124086.241124,680,0.8390227556228638
1591124203.21324,690,0.8410748243331909
1591124313.867475,700,0.8401713967323303
1591124414.098904,710,0.8427268266677856
1591124529.20157,720,0.8399778008460999
1591124642.13574,730,0.8428171873092651
1591124750.5654132,740,0.8330085873603821
1591124849.360397,750,0.8418362736701965
1591124967.28237,760,0.8416556119918823
1591125069.420776,770,0.8407779932022095
1591125176.905607,780,0.8450757265090942
1591125286.193245,790,0.8364157676696777
1591125402.390354,800,0.841926634311676
1591125502.085976,810,0.8444949388504028
1591125624.595653,820,0.8412426114082336
1591125727.115695,830,0.8423008918762207
1591125845.18669,840,0.8438883423805237
1591125951.793386,850,0.8425461053848267
1591126067.913448,860,0.8401197791099548
1591126181.858103,870,0.8447659611701965
1591126291.854107,880,0.8445465564727783
1591126402.755295,890,0.8458243012428284
1591126523.010697,900,0.8466631770133972
1591126623.405953,910,0.8458113670349121
1591126733.295035,920,0.8467406034469604
1591126844.1698902,930,0.8474116921424866
1591126953.733228,940,0.8465986251831055
1591127062.789327,950,0.8453080058097839
1591127169.8656833,960,0.846301794052124
1591127278.727528,970,0.8482893109321594
1591127400.373754,980,0.8467276692390442
1591127502.555019,990,0.834621787071228
1591127614.372706,1000,0.8470503687858582
1591127723.926362,1010,0.8462759852409363
1591127839.983582,1020,0.8476569056510925
1591127949.444194,1030,0.8474633693695068
1591128053.635634,1040,0.8489475250244141
1591128168.972828,1050,0.8494895696640015
1591128282.097492,1060,0.8470503687858582
1591128382.236899,1070,0.8503929972648621
1591128489.92173,1080,0.8486765027046204
1591128598.629819,1090,0.850883424282074
1591128707.776835,1100,0.8484570980072021
1591128813.140814,1110,0.8460823893547058
1591128930.460406,1120,0.8464179635047913
1591129029.233928,1130,0.8504188060760498
1591129146.688441,1140,0.8505865931510925
1591129256.679553,1150,0.8506511449813843
1591129357.689066,1160,0.8492572903633118
1591129466.044971,1170,0.8495025038719177
1591129583.570786,1180,0.8494895696640015
1591129684.794746,1190,0.8488959074020386
1591129801.479068,1200,0.8501349091529846
1591129901.133166,1210,0.8511931896209717
1591130016.293088,1220,0.8499799966812134
1591130123.424255,1230,0.8443917036056519
1591130223.794709,1240,0.8497477173805237
1591130330.995048,1250,0.8509092330932617
1591130447.142878,1260,0.8514900207519531
1591130547.529721,1270,0.8493992686271667
1591130665.193856,1280,0.8505995273590088
1591130769.561995,1290,0.8488055467605591
1591130883.319943,1300,0.8495541214942932
1591130993.082752,1310,0.8512189984321594
1591131103.509259,1320,0.8541357517242432
1591131213.608963,1330,0.8533226847648621
1591131330.029942,1340,0.8515029549598694
1591131440.431404,1350,0.8503543138504028
1591131550.973036,1360,0.8500316739082336
1591131651.281635,1370,0.8517610430717468
1591131770.083939,1380,0.8511028289794922
1591131874.288879,1390,0.8520708084106445
1591131993.1545632,1400,0.8521482348442078
1591132102.524014,1410,0.8521482348442078
1591132214.974765,1420,0.8530645966529846
1591132315.950752,1430,0.8498767614364624
1591132428.233144,1440,0.8508705496788025
1591132549.414613,1450,0.8512835502624512
1591132658.767736,1460,0.8526902794837952
1591132762.778927,1470,0.8508318066596985
1591132881.647514,1480,0.8538389205932617
1591132983.1597598,1490,0.852019190788269
1591133090.5626082,1500,0.8531032800674438


==> figures/emnistbest/19ada.csv <==
Wall time,Step,Value
1591118336.758514,0,0.00798884965479374
1591118486.516878,10,0.42521587014198303
1591118612.467794,20,0.5337558388710022
1591118731.252978,30,0.5818824768066406
1591118836.449206,40,0.6330937147140503
1591118963.320963,50,0.660635232925415
1591119078.510947,60,0.6897513270378113
1591119193.274002,70,0.7027864456176758
1591119312.744486,80,0.7264174222946167
1591119428.566398,90,0.723152220249176
1591119550.037911,100,0.747880220413208
1591119652.5601,110,0.7569789886474609
1591119767.488374,120,0.763857901096344
1591119894.122553,130,0.7643483281135559
1591120002.232619,140,0.7732406258583069
1591120132.218238,150,0.781216561794281
1591120235.675221,160,0.7836816310882568
1591120353.866075,170,0.791373610496521
1591120478.294242,180,0.7919414639472961
1591120599.910736,190,0.7963553667068481
1591120704.371058,200,0.8000593781471252
1591120825.050955,210,0.803298830986023
1591120943.301563,220,0.8035698533058167
1591121058.702778,230,0.8097647428512573
1591121175.937079,240,0.8107455968856812
1591121287.506614,250,0.8098551034927368
1591121403.212364,260,0.810461699962616
1591121512.55319,270,0.8138688802719116
1591121627.844702,280,0.8179472088813782
1591121741.871789,290,0.8195475339889526
1591121854.149842,300,0.820334792137146
1591121976.69141,310,0.8192248940467834
1591122083.320795,320,0.8217415809631348
1591122196.885267,330,0.821819007396698
1591122317.139292,340,0.8237807154655457
1591122429.587872,350,0.826155424118042
1591122533.3440242,360,0.8190442323684692
1591122647.916109,370,0.8251100778579712
1591122774.324854,380,0.8264909982681274
1591122882.987498,390,0.8274202346801758
1591123000.527244,400,0.8250197172164917
1591123122.767273,410,0.8250584006309509
1591123246.235588,420,0.8311371803283691
1591123358.146622,430,0.8331892490386963
1591123460.329915,440,0.8316534161567688
1591123574.435971,450,0.8327375054359436
1591123697.248867,460,0.8334473371505737
1591123809.326412,470,0.8335506319999695
1591123915.715951,480,0.8337442278862
1591124030.494932,490,0.8327762484550476
1591124154.242932,500,0.8359253406524658
1591124261.009798,510,0.8361834287643433
1591124376.520277,520,0.8364157676696777
1591124504.448457,530,0.8299756050109863
1591124621.953297,540,0.8348928689956665
1591124729.571621,550,0.8371772170066833
1591124843.266284,560,0.8365964293479919
1591124967.854139,570,0.8384549021720886
1591125076.232122,580,0.8382742404937744
1591125202.286138,590,0.8383904099464417
1591125316.090815,600,0.8398616909980774
1591125428.559974,610,0.8381968140602112
1591125533.871644,620,0.8400681614875793
1591125649.549714,630,0.8393583297729492
1591125774.291191,640,0.840377926826477
1591125889.351371,650,0.842107355594635
1591126010.233666,660,0.8366222381591797
1591126130.23171,670,0.8424170613288879
1591126240.590569,680,0.8394357562065125
1591126366.439344,690,0.8427138924598694
1591126483.66358,700,0.8426494002342224
1591126589.9405582,710,0.8446498513221741
1591126705.287391,720,0.8431268930435181
1591126824.531571,730,0.8437076807022095
1591126943.704715,740,0.8367125988006592
1591127060.168776,750,0.843307614326477
1591127174.360638,760,0.843759298324585
1591127301.544073,770,0.8433850407600403
1591127419.947175,780,0.8457726240158081
1591127539.691625,790,0.8417975902557373
1591127647.5281112,800,0.8447788953781128
1591127773.806509,810,0.8474375009536743
1591127885.159742,820,0.8439658284187317
1591128006.1910841,830,0.8458887934684753
1591128133.731621,840,0.846405029296875
1591128248.73974,850,0.8457081317901611
1591128365.553232,860,0.8440174460411072
1591128487.409631,870,0.8468180298805237
1591128592.095024,880,0.8461856245994568
1591128715.893447,890,0.8464953899383545
1591128831.125407,900,0.8485861420631409
1591128937.931474,910,0.8487539291381836
1591129050.197302,920,0.8494250774383545
1591129173.442625,930,0.8489604592323303
1591129290.495771,940,0.8486506938934326
1591129396.501965,950,0.8483409285545349
1591129514.948538,960,0.8481086492538452
1591129640.989821,970,0.8501865267753601
1591129749.968033,980,0.8505091667175293
1591129863.400428,990,0.8386743068695068
1591129977.544041,1000,0.8504704833030701
1591130104.222878,1010,0.8493089079856873
1591130218.303113,1020,0.84947669506073
1591130323.846498,1030,0.8487410545349121
1591130448.883809,1040,0.8516707420349121
1591130561.2901278,1050,0.8516836166381836
1591130683.522231,1060,0.8493863344192505
1591130800.62231,1070,0.8517352342605591
1591130907.035493,1080,0.8512189984321594
1591131033.668483,1090,0.852083683013916
1591131141.930278,1100,0.8501091003417969
1591131267.803469,1110,0.8470890522003174
1591131377.411107,1120,0.847992479801178
1591131504.649199,1130,0.8520062565803528
1591131613.809957,1140,0.8527418971061707
1591131734.285266,1150,0.8526774048805237
1591131859.049535,1160,0.8515932559967041
1591131975.365499,1170,0.8534130454063416
1591132084.582096,1180,0.8521998524665833
1591132210.565358,1190,0.8513738512992859
1591132319.08812,1200,0.8515932559967041
1591132447.716923,1210,0.8531032800674438
1591132554.953585,1220,0.8517739772796631
1591132672.691235,1230,0.8470632433891296
1591132789.254972,1240,0.8527290225028992
1591132917.18928,1250,0.853993833065033
1591133034.751629,1260,0.8543809652328491
1591133152.697639,1270,0.8522385954856873
1591133260.921717,1280,0.8527160882949829
1591133388.410412,1290,0.8528322577476501
1591133509.1980999,1300,0.8514384031295776
1591133619.330796,1310,0.8526644706726074
1591133740.174367,1320,0.8566137552261353
1591133871.233311,1330,0.853606641292572
1591133990.66155,1340,0.8538260459899902
1591134111.284119,1350,0.8544197082519531
1591134221.033306,1360,0.8529871106147766
1591134345.893996,1370,0.8544842600822449
1591134463.128785,1380,0.8525999784469604
1591134584.59593,1390,0.8526774048805237
1591134706.672974,1400,0.853709876537323
1591134828.088481,1410,0.8532710671424866
1591134949.891825,1420,0.8554134964942932
1591135071.016467,1430,0.8527677059173584
1591135183.584554,1440,0.8523418307304382
1591135305.45372,1450,0.8534904718399048
1591135435.733752,1460,0.8541228771209717
1591135550.919134,1470,0.8538389205932617
1591135673.2862048,1480,0.8562394380569458
1591135808.0750191,1490,0.8531936407089233
1591135925.757137,1500,0.8554779887199402


==> figures/emnistbest/20ada.csv <==
Wall time,Step,Value
1591118359.738687,0,0.00798884965479374
1591118517.297553,10,0.4611850380897522
1591118645.195192,20,0.5685118436813354
1591118771.741508,30,0.604403555393219
1591118896.316802,40,0.6422699093818665
1591119016.193348,50,0.6678368449211121
1591119141.327497,60,0.6753997802734375
1591119260.824463,70,0.7008763551712036
1591119391.252518,80,0.7055612206459045
1591119506.705419,90,0.6831176280975342
1591119630.991872,100,0.7179768681526184
1591119742.838857,110,0.7295148968696594
1591119859.092485,120,0.7343546748161316
1591119990.315318,130,0.7240039706230164
1591120107.998857,140,0.7427048683166504
1591120227.684232,150,0.7483319044113159
1591120346.634398,160,0.7667359709739685
1591120487.7417,170,0.743608295917511
1591120607.5417233,180,0.762128472328186
1591120718.65049,190,0.7671618461608887
1591120836.38403,200,0.7617025971412659
1591120965.210775,210,0.768517017364502
1591121086.679583,220,0.7639224529266357
1591121196.879083,230,0.7854884266853333
1591121319.393791,240,0.7642709016799927
1591121437.262247,250,0.7907928228378296
1591121566.681562,260,0.775292694568634
1591121687.501512,270,0.7898635864257812
1591121800.703351,280,0.7929094433784485
1591121920.874407,290,0.789824903011322
1591122039.474729,300,0.7964198589324951
1591122158.761746,310,0.7876179814338684
1591122286.280995,320,0.786933958530426
1591122397.329537,330,0.7888956665992737
1591122525.155069,340,0.7935934662818909
1591122645.894005,350,0.8015823364257812
1591122765.997967,360,0.7849979996681213
1591122880.413495,370,0.7891537547111511
1591123008.551136,380,0.798884928226471
1591123138.071145,390,0.8067963719367981
1591123250.075926,400,0.799697995185852
1591123371.383094,410,0.8041506409645081
1591123498.54472,420,0.8056864142417908
1591123609.11603,430,0.8075062036514282
1591123735.117858,440,0.7979815006256104
1591123848.442578,450,0.7943291068077087
1591123967.627697,460,0.8170695900917053
1591124096.6287587,470,0.8117780685424805
1591124218.095212,480,0.797439455986023
1591124339.513445,490,0.8050023913383484
1591124450.153998,500,0.8211349844932556
1591124572.56287,510,0.8134816884994507
1591124701.28509,520,0.8137656450271606
1591124811.257898,530,0.7792031764984131
1591124934.228903,540,0.8145270943641663
1591125065.179083,550,0.8123459815979004
1591125174.583509,560,0.8231999278068542
1591125295.649884,570,0.8217544555664062
1591125415.3166158,580,0.8209155797958374
1591125544.58313,590,0.826439380645752
1591125657.489171,600,0.8213027715682983
1591125787.961493,610,0.8236904144287109
1591125902.000373,620,0.8167340159416199
1591126035.949892,630,0.8309048414230347
1591126160.588222,640,0.8199605345726013
1591126284.570535,650,0.8290205597877502
1591126401.930958,660,0.8208897709846497
1591126536.798744,670,0.8237807154655457
1591126655.890815,680,0.8223094344139099
1591126781.760688,690,0.8143334984779358
1591126902.393554,700,0.8310726284980774
1591127023.426357,710,0.8297691345214844
1591127142.497902,720,0.8274589776992798
1591127266.852692,730,0.8251745700836182
1591127401.497577,740,0.8242066502571106
1591127514.654017,750,0.828981876373291
1591127650.576322,760,0.8294723033905029
1591127770.805099,770,0.8318470120429993
1591127892.804452,780,0.8238194584846497
1591128016.7684,790,0.8305951356887817
1591128129.213644,800,0.8312533497810364
1591128262.340763,810,0.8151853084564209
1591128375.150216,820,0.8282333016395569
1591128508.751991,830,0.8397325873374939
1591128627.323465,840,0.8232386708259583
1591128748.259051,850,0.8369061946868896
1591128874.136968,860,0.830285370349884
1591128998.34773,870,0.8279880881309509
1591129117.404017,880,0.8313307762145996
1591129228.708242,890,0.8372159600257874
1591129358.5241501,900,0.8302595615386963
1591129480.596398,910,0.8302337527275085
1591129592.185638,920,0.8339248895645142
1591129714.742816,930,0.8382613062858582
1591129846.735706,940,0.8323761820793152
1591129964.199323,950,0.8365577459335327
1591130077.888224,960,0.8245550990104675
1591130199.508689,970,0.8373708128929138
1591130332.082225,980,0.8309952020645142
1591130450.808055,990,0.8341442942619324
1591130563.794781,1000,0.8204380869865417
1591130693.440047,1010,0.8435915112495422
1591130817.344037,1020,0.8250197172164917
1591130930.449819,1030,0.8397713303565979
1591131051.485353,1040,0.8242324590682983
1591131177.770689,1050,0.8324019908905029
1591131304.806036,1060,0.8356930017471313
1591131418.290708,1070,0.827923595905304
1591131549.042127,1080,0.8288915157318115
1591131671.622068,1090,0.8263490200042725
1591131786.435086,1100,0.8378096222877502
1591131905.921911,1110,0.8223481774330139
1591132030.625032,1120,0.8371255993843079
1591132153.989804,1130,0.8442497253417969
1591132275.559719,1140,0.8418362736701965
1591132409.945208,1150,0.8419782519340515
1591132530.15627,1160,0.8424428701400757
1591132651.297306,1170,0.8326600790023804
1591132773.517333,1180,0.8390098810195923
1591132886.7528708,1190,0.8357059359550476
1591133012.646579,1200,0.8278074264526367
1591133134.977987,1210,0.8414620161056519
1591133267.496665,1220,0.8272653818130493
1591133383.757012,1230,0.8226062655448914
1591133506.089288,1240,0.8417201638221741
1591133639.155823,1250,0.8369836211204529
1591133762.65623,1260,0.8388033509254456
1591133892.692916,1270,0.8449724912643433
1591134006.514053,1280,0.8398229479789734
1591134134.783971,1290,0.8440690636634827
1591134261.658975,1300,0.8411651849746704
1591134386.670014,1310,0.8346476554870605
1591134521.131022,1320,0.8439141511917114
1591134636.439925,1330,0.843514084815979
1591134773.852277,1340,0.8424299955368042
1591134899.665653,1350,0.8391002416610718
1591135019.152933,1360,0.8364286422729492
1591135149.565577,1370,0.8467406034469604
1591135284.8093498,1380,0.8343120813369751
1591135414.442439,1390,0.8398358821868896
1591135544.72468,1400,0.8412297368049622
1591135661.765968,1410,0.8359769582748413
1591135792.662391,1420,0.8410877585411072
1591135926.505819,1430,0.8407909274101257
1591136075.140053,1440,0.8417201638221741
1591136208.602154,1450,0.8458759188652039
1591136357.817403,1460,0.846340537071228
1591136499.506575,1470,0.8350347876548767
1591136630.588179,1480,0.8426880836486816
1591136779.859555,1490,0.8422492742538452
1591136905.877373,1500,0.8424944877624512


==> figures/emnistbest/23mom.csv <==
Wall time,Step,Value
1591118377.990246,10,0.45776495337486267
1591118430.055345,20,0.4858485162258148
1591118483.830673,30,0.6214008331298828
1591118537.876061,40,0.6351845264434814
1591118591.525867,50,0.6720312833786011
1591118644.798252,60,0.6913903951644897
1591118697.478574,70,0.7007989287376404
1591118749.799226,80,0.7111495733261108
1591118802.115209,90,0.7173444628715515
1591118852.949792,100,0.7208291292190552
1591118907.930898,110,0.7278887033462524
1591118961.220423,120,0.7361227869987488
1591119016.456724,130,0.7369745969772339
1591119068.87541,140,0.7477511167526245
1591119123.123586,150,0.7456345558166504
1591119173.80414,160,0.7508485913276672
1591119228.958051,170,0.7490030527114868
1591119282.377356,180,0.7602441906929016
1591119332.634593,190,0.7594569325447083
1591119383.53122,200,0.7612379789352417
1591119437.280864,210,0.7651355862617493
1591119491.127996,220,0.7607733607292175
1591119548.303665,230,0.7697301506996155
1591119596.309539,240,0.7617284059524536
1591119641.746575,250,0.772221028804779
1591119690.373959,260,0.7665681838989258
1591119738.226956,270,0.7750345468521118
1591119791.623375,280,0.7728404998779297
1591119844.651557,290,0.7753055691719055
1591119899.413207,300,0.7800549864768982
1591119952.583654,310,0.7795516848564148
1591120007.029068,320,0.7791386842727661
1591120061.37359,330,0.7758476138114929
1591120114.950094,340,0.7836945056915283
1591120165.214036,350,0.7818231582641602
1591120216.888983,360,0.7802873253822327
1591120268.6424162,370,0.7885730266571045
1591120325.0821598,380,0.7861208319664001
1591120377.839855,390,0.7870888113975525
1591120439.95557,400,0.785591721534729
1591120495.284635,410,0.7902637124061584
1591120547.812058,420,0.7885213494300842
1591120600.745312,430,0.7885988354682922
1591120653.472356,440,0.7925996780395508
1591120706.38838,450,0.7928448915481567
1591120760.534218,460,0.792677104473114
1591120813.2490208,470,0.7932578921318054
1591120867.512355,480,0.7919672727584839
1591120919.8763862,490,0.7949227690696716
1591120970.861117,500,0.7991301417350769
1591121023.202435,510,0.7985494136810303
1591121075.998125,520,0.7948969602584839
1591121127.691433,530,0.7993108630180359
1591121180.118491,540,0.7991817593574524
1591121233.142492,550,0.792999804019928
1591121283.533658,560,0.7981492877006531
1591121335.9437833,570,0.7902895212173462
1591121387.86572,580,0.7978137135505676
1591121440.375612,590,0.7982654571533203
1591121493.975557,600,0.801672637462616
1591121545.807559,610,0.8004595041275024
1591121597.567895,620,0.8026534914970398
1591121649.116572,630,0.8038279414176941
1591121702.014037,640,0.8019824028015137
1591121753.0963237,650,0.7995947599411011
1591121806.207415,660,0.7962908148765564
1591121857.684805,670,0.8101261258125305
1591121909.653198,680,0.7980202436447144
1591121961.836735,690,0.8075965046882629
1591122013.630243,700,0.8051701784133911
1591122064.290255,710,0.8032342791557312
1591122114.414014,720,0.8077384829521179
1591122166.417083,730,0.8010660409927368
1591122218.624538,740,0.8040731549263
1591122269.230187,750,0.8048217296600342
1591122319.942329,760,0.8113134503364563
1591122374.52203,770,0.8058155179023743
1591122425.988939,780,0.8039957284927368
1591122477.7629,790,0.8072351813316345
1591122528.753516,800,0.8074158430099487
1591122581.558142,810,0.8064091801643372
1591122633.619398,820,0.8122684955596924
1591122687.100099,830,0.8091581463813782
1591122739.727124,840,0.8090291023254395
1591122792.0846038,850,0.8068479895591736
1591122846.541999,860,0.8078933954238892
1591122899.932808,870,0.8093517422676086
1591122951.552559,880,0.8111844062805176
1591123005.925423,890,0.8097905516624451
1591123064.491384,900,0.8149013519287109
1591123116.212923,910,0.8106165528297424
1591123168.806794,920,0.8170308470726013
1591123220.419113,930,0.8123201727867126
1591123273.07743,940,0.8107455968856812
1591123324.734015,950,0.8105649352073669
1591123375.333187,960,0.8150562047958374
1591123427.177137,970,0.8110424280166626
1591123480.922027,980,0.8091839551925659
1591123531.82323,990,0.8119716644287109
1591123583.309009,1000,0.8120878338813782
1591123635.166062,1010,0.8048087954521179
1591123689.280513,1020,0.8154950141906738
1591123739.261548,1030,0.8149917125701904
1591123790.875378,1040,0.8138688802719116
1591123843.7954288,1050,0.807351291179657
1591123893.970258,1060,0.8056864142417908
1591123945.483083,1070,0.813171923160553
1591123996.156319,1080,0.81744384765625
1591124047.881292,1090,0.8156111836433411
1591124099.897605,1100,0.8157402276992798
1591124151.576135,1110,0.8138043284416199
1591124204.493667,1120,0.8183730840682983
1591124256.919027,1130,0.8171212077140808
1591124309.946239,1140,0.8129009008407593
1591124363.684199,1150,0.8196249604225159
1591124416.091485,1160,0.8178826570510864
1591124469.073321,1170,0.816140353679657
1591124524.582664,1180,0.8171212077140808
1591124579.552715,1190,0.8178826570510864
1591124632.32907,1200,0.8110811710357666
1591124684.634482,1210,0.8193926811218262
1591124734.863202,1220,0.8200637698173523
1591124787.872626,1230,0.8159080147743225
1591124841.976139,1240,0.8203477263450623
1591124894.0363038,1250,0.8224772214889526
1591124945.616121,1260,0.8170953989028931
1591124998.29894,1270,0.8185021281242371
1591125050.205551,1280,0.8187215328216553
1591125103.25507,1290,0.8167985677719116
1591125156.853025,1300,0.82037353515625
1591125208.401089,1310,0.8218319416046143
1591125261.838295,1320,0.8186699151992798
1591125313.827279,1330,0.8203864097595215
1591125364.180479,1340,0.8159209489822388
1591125415.75644,1350,0.8210833668708801
1591125467.732339,1360,0.8218319416046143
1591125518.558664,1370,0.8224256038665771
1591125571.383748,1380,0.8231096267700195
1591125625.629473,1390,0.8179858922958374
1591125678.665961,1400,0.8223223686218262
1591125730.404442,1410,0.8199992775917053
1591125784.262543,1420,0.8182569146156311
1591125835.676347,1430,0.8190571069717407
1591125890.645831,1440,0.8212898373603821
1591125944.809172,1450,0.8186182975769043
1591125999.848211,1460,0.8250713348388672
1591126055.740877,1470,0.8182052969932556
1591126109.131856,1480,0.8219738602638245
1591126161.826212,1490,0.8237936496734619
1591126214.9857512,1500,0.8225546479225159


==> figures/emnistbest/2mom.csv <==
Wall time,Step,Value
1591118371.944705,10,0.2971232533454895
1591118398.793498,20,0.40594711899757385
1591118428.001441,30,0.5142934918403625
1591118455.403312,40,0.6178516745567322
1591118482.527353,50,0.6473807096481323
1591118508.964193,60,0.6990178823471069
1591118536.527606,70,0.700218141078949
1591118563.015191,80,0.7382652163505554
1591118590.581352,90,0.7441503405570984
1591118616.405911,100,0.7410141825675964
1591118643.251247,110,0.762451171875
1591118670.700274,120,0.7720790505409241
1591118697.178567,130,0.7634707093238831
1591118723.990467,140,0.7596117854118347
1591118750.101099,150,0.7863144278526306
1591118777.714471,160,0.7852174043655396
1591118804.191023,170,0.7978395819664001
1591118830.536793,180,0.7933353185653687
1591118858.445056,190,0.7979170083999634
1591118886.110787,200,0.7914381623268127
1591118914.432448,210,0.804253876209259
1591118943.472208,220,0.8098809123039246
1591118969.920574,230,0.8059316277503967
1591118997.412407,240,0.8090420365333557
1591119023.952687,250,0.8071964383125305
1591119051.267241,260,0.8064349889755249
1591119077.955183,270,0.8119974732398987
1591119104.585888,280,0.8184505105018616
1591119131.514938,290,0.8212511539459229
1591119157.791558,300,0.8163468241691589
1591119184.997945,310,0.8151336908340454
1591119211.423546,320,0.8181278705596924
1591119239.698142,330,0.8123975992202759
1591119267.422376,340,0.8178826570510864
1591119294.105737,350,0.8149271607398987
1591119320.576337,360,0.8156886100769043
1591119348.740294,370,0.8195604681968689
1591119375.884542,380,0.8167211413383484
1591119403.538387,390,0.8163597583770752
1591119431.455481,400,0.8114554286003113
1591119459.162698,410,0.8148884773254395
1591119486.474681,420,0.8292528986930847
1591119514.823284,430,0.828839898109436
1591119544.658493,440,0.8281300663948059
1591119571.018243,450,0.8286721110343933
1591119595.590183,460,0.8248261213302612
1591119619.828876,470,0.8262328505516052
1591119644.26933,480,0.8303627967834473
1591119668.145195,490,0.8218448162078857
1591119692.129795,500,0.8283882141113281
1591119716.823208,510,0.8256779313087463
1591119743.371113,520,0.8295626640319824
1591119771.287278,530,0.8257941007614136
1591119801.320032,540,0.8282074928283691
1591119830.633927,550,0.8326858878135681
1591119857.929933,560,0.8271620869636536
1591119888.463992,570,0.8339378237724304
1591119916.109644,580,0.8250971436500549
1591119943.602929,590,0.8349831700325012
1591119971.542719,600,0.8290593028068542
1591119999.314945,610,0.831872820854187
1591120028.614155,620,0.8364286422729492
1591120055.562635,630,0.836454451084137
1591120082.722524,640,0.8379644751548767
1591120111.299057,650,0.8339636325836182
1591120137.518338,660,0.8363125324249268
1591120164.2437649,670,0.8374353647232056
1591120191.263834,680,0.8331376314163208
1591120218.090865,690,0.8369707465171814
1591120244.984888,700,0.8359898328781128
1591120272.429438,710,0.8338990807533264
1591120302.413049,720,0.8322728872299194
1591120330.343077,730,0.8380032181739807
1591120358.271575,740,0.8290980458259583
1591120385.1012712,750,0.836454451084137
1591120412.093557,760,0.8402230739593506
1591120445.374363,770,0.8427913784980774
1591120472.791309,780,0.8401069045066833
1591120503.896406,790,0.8227224349975586
1591120530.509136,800,0.8369061946868896
1591120557.131165,810,0.8383258581161499
1591120583.77506,820,0.8411393761634827
1591120610.235488,830,0.8360156416893005
1591120637.004978,840,0.8382354974746704
1591120665.284311,850,0.8344024419784546
1591120691.829233,860,0.8269168734550476
1591120719.073003,870,0.8386226892471313
1591120748.085912,880,0.8373966217041016
1591120774.948621,890,0.8380935192108154
1591120803.824245,900,0.8437722325325012
1591120830.9384162,910,0.8437334895133972
1591120858.017514,920,0.8385968804359436
1591120885.540919,930,0.8386226892471313
1591120913.038726,940,0.8409199714660645
1591120940.449123,950,0.84196537733078
1591120967.369451,960,0.8430624008178711
1591120994.291075,970,0.8474633693695068
1591121023.149648,980,0.8445336818695068
1591121049.50956,990,0.8336280584335327
1591121077.345484,1000,0.836286723613739
1591121106.3278,1010,0.8392938375473022
1591121133.231852,1020,0.8412684202194214
1591121160.017157,1030,0.8405457139015198
1591121187.700774,1040,0.8450369834899902
1591121214.830475,1050,0.8467147946357727
1591121241.73521,1060,0.8384290933609009
1591121270.140717,1070,0.8446369171142578
1591121296.497197,1080,0.8410877585411072
1591121323.130624,1090,0.8383904099464417
1591121350.026776,1100,0.845140278339386
1591121376.675971,1110,0.8395906686782837
1591121404.710516,1120,0.8397713303565979
1591121435.141469,1130,0.8430494666099548
1591121461.41963,1140,0.84361732006073
1591121490.027629,1150,0.8483151197433472
1591121516.628239,1160,0.8459017276763916
1591121545.139532,1170,0.8453209400177002
1591121571.840223,1180,0.8456307053565979
1591121599.840722,1190,0.842313826084137
1591121627.434551,1200,0.8455790877342224
1591121653.909227,1210,0.8486248850822449
1591121680.843501,1220,0.8473730087280273
1591121707.467548,1230,0.8465211987495422
1591121736.106063,1240,0.8455919623374939
1591121763.8308458,1250,0.8473342657089233
1591121791.123679,1260,0.8481086492538452
1591121818.776574,1270,0.8478376269340515
1591121845.088017,1280,0.842029869556427
1591121872.106641,1290,0.8431656360626221
1591121898.714439,1300,0.8459146022796631
1591121926.651385,1310,0.8471406698226929
1591121954.909045,1320,0.8485990762710571
1591121982.447233,1330,0.843268871307373
1591122009.14467,1340,0.8430882096290588
1591122037.183378,1350,0.8485474586486816
1591122064.004603,1360,0.8468309640884399
1591122090.5268302,1370,0.8430494666099548
1591122118.962183,1380,0.847605288028717
1591122145.840373,1390,0.8478118181228638
1591122172.434561,1400,0.8469083905220032
1591122198.577622,1410,0.8477085828781128
1591122224.261824,1420,0.8458113670349121
1591122251.63736,1430,0.8445078730583191
1591122278.063505,1440,0.8468180298805237
1591122303.848963,1450,0.8501865267753601
1591122329.705629,1460,0.8461211323738098
1591122357.475925,1470,0.8485732674598694
1591122384.960215,1480,0.8498122692108154
1591122410.59829,1490,0.8459146022796631
1591122436.520416,1500,0.8477730751037598


==> figures/emnistbest/3ada.csv <==
Wall time,Step,Value
1591118403.459716,10,0.3051120936870575
1591118458.909986,20,0.44461366534233093
1591118514.728003,30,0.5233922600746155
1591118569.607008,40,0.5678406953811646
1591118631.119753,50,0.5940787196159363
1591118686.058901,60,0.6367977857589722
1591118739.780217,70,0.6548404097557068
1591118794.011799,80,0.6873378753662109
1591118850.427192,90,0.7038189172744751
1591118907.705439,100,0.7177832722663879
1591118963.008891,110,0.7284566164016724
1591119017.387187,120,0.7366906404495239
1591119076.153945,130,0.743750274181366
1591119130.335688,140,0.7516745924949646
1591119188.234185,150,0.7582050561904907
1591119247.194086,160,0.7656518220901489
1591119302.601344,170,0.7744925022125244
1591119357.238001,180,0.779913067817688
1591119410.82886,190,0.7804034948348999
1591119466.060155,200,0.7846495509147644
1591119528.543397,210,0.7881470918655396
1591119579.721435,220,0.7922770380973816
1591119629.75214,230,0.7958649396896362
1591119679.429167,240,0.798884928226471
1591119728.079854,250,0.7927029132843018
1591119784.274739,260,0.8002400994300842
1591119840.418696,270,0.8042925596237183
1591119898.786338,280,0.8066414594650269
1591119954.677927,290,0.8074803948402405
1591120012.6447418,300,0.8056864142417908
1591120069.329153,310,0.8046668767929077
1591120125.98157,320,0.8087064623832703
1591120182.7721658,330,0.8074158430099487
1591120236.477622,340,0.814694881439209
1591120291.461167,350,0.8131203055381775
1591120346.985491,360,0.8142431378364563
1591120402.311619,370,0.8164759278297424
1591120466.026056,380,0.8199347257614136
1591120522.765437,390,0.8154433965682983
1591120578.682605,400,0.8115974068641663
1591120633.863316,410,0.8217028379440308
1591120689.504757,420,0.8231096267700195
1591120744.130847,430,0.8224384784698486
1591120803.843138,440,0.8208768367767334
1591120858.433423,450,0.8218060731887817
1591120913.150672,460,0.8257037401199341
1591120968.483527,470,0.8280784487724304
1591121024.365991,480,0.8275622129440308
1591121079.699502,490,0.8240001201629639
1591121133.47973,500,0.8252778053283691
1591121187.745012,510,0.827355682849884
1591121240.842229,520,0.8254455924034119
1591121294.698976,530,0.8243356943130493
1591121349.641844,540,0.8312275409698486
1591121405.258362,550,0.8285688757896423
1591121458.89979,560,0.8265813589096069
1591121514.18509,570,0.8316921591758728
1591121568.521232,580,0.8282849192619324
1591121623.007241,590,0.8331376314163208
1591121679.115709,600,0.8298594951629639
1591121736.487587,610,0.829369068145752
1591121791.960986,620,0.8260393142700195
1591121846.285908,630,0.8324277997016907
1591121900.735251,640,0.8348283171653748
1591121954.4118,650,0.8354994058609009
1591122009.207967,660,0.8363770246505737
1591122063.338295,670,0.8349186778068542
1591122119.127152,680,0.8336151242256165
1591122173.066159,690,0.836454451084137
1591122226.259194,700,0.8372933864593506
1591122279.0012,710,0.8372030258178711
1591122331.704664,720,0.8380677103996277
1591122388.618277,730,0.8396293520927429
1591122442.678224,740,0.8371126651763916
1591122495.488947,750,0.8346347212791443
1591122548.478674,760,0.8378870487213135
1591122607.764581,770,0.8405457139015198
1591122664.913429,780,0.8407909274101257
1591122720.154644,790,0.8364286422729492
1591122774.336512,800,0.8411522507667542
1591122830.670761,810,0.8417717814445496
1591122885.4553607,820,0.8424816131591797
1591122939.992684,830,0.8408167362213135
1591122993.348062,840,0.8396680951118469
1591123055.0456457,850,0.8356671929359436
1591123109.672897,860,0.8373450040817261
1591123165.784874,870,0.8427913784980774
1591123218.290334,880,0.8375772833824158
1591123271.46512,890,0.8425719738006592
1591123324.588287,900,0.8434237241744995
1591123377.049452,910,0.8444820642471313
1591123429.997864,920,0.8415652513504028
1591123482.277214,930,0.8430494666099548
1591123535.769796,940,0.8431268930435181
1591123590.036418,950,0.8421202301979065
1591123644.15113,960,0.8429074883460999
1591123698.061454,970,0.8459662199020386
1591123751.718116,980,0.841784656047821
1591123804.591244,990,0.8398100733757019
1591123858.274104,1000,0.8459791541099548
1591123913.82247,1010,0.844959557056427
1591123967.089953,1020,0.8453725576400757
1591124021.46717,1030,0.8467276692390442
1591124074.975564,1040,0.8458113670349121
1591124130.710619,1050,0.8424041867256165
1591124183.648111,1060,0.8465728163719177
1591124238.262184,1070,0.8476569056510925
1591124291.627307,1080,0.8472955822944641
1591124347.921498,1090,0.847927987575531
1591124402.886315,1100,0.8482248187065125
1591124457.199614,1110,0.8466244339942932
1591124512.388061,1120,0.8458371758460999
1591124569.18853,1130,0.8472568392753601
1591124622.505681,1140,0.8478246927261353
1591124677.737668,1150,0.8471794128417969
1591124730.088924,1160,0.8499413132667542
1591124782.503813,1170,0.8479021191596985
1591124838.76151,1180,0.8454629182815552
1591124892.2885902,1190,0.8482506275177002
1591124945.746242,1200,0.8478634357452393
1591125001.785689,1210,0.8501219749450684
1591125054.6903617,1220,0.8486636281013489
1591125108.16528,1230,0.8502510786056519
1591125161.9635327,1240,0.8487410545349121
1591125215.828384,1250,0.8504704833030701
1591125269.153288,1260,0.8507673144340515
1591125324.450083,1270,0.8471536040306091
1591125377.095557,1280,0.8476698398590088
1591125430.313332,1290,0.8468309640884399
1591125486.143743,1300,0.8447014689445496
1591125538.8948202,1310,0.8502510786056519
1591125595.4834838,1320,0.850676953792572
1591125650.975605,1330,0.8484958410263062
1591125704.505372,1340,0.846301794052124
1591125759.755851,1350,0.8517094254493713
1591125814.047514,1360,0.8491153120994568
1591125868.815254,1370,0.8468954563140869
1591125924.993524,1380,0.8459404110908508
1591125983.337798,1390,0.8504962921142578
1591126042.86841,1400,0.8497735261917114
1591126102.783971,1410,0.8509737849235535
1591126160.7986887,1420,0.8489475250244141
1591126220.062743,1430,0.8487023115158081
1591126279.871213,1440,0.8505091667175293
1591126339.639811,1450,0.8506511449813843
1591126398.882765,1460,0.8502897620201111
1591126458.577616,1470,0.8497477173805237
1591126519.298295,1480,0.8478763103485107
1591126576.611754,1490,0.8532452583312988
1591126635.785189,1500,0.8512964248657227


==> figures/emnistbest/451mom.csv <==
Wall time,Step,Value
1591116577.852902,0,0.00798884965479374
1591116737.868958,10,0.43810901045799255
1591116855.117882,20,0.5994476675987244
1591116995.696108,30,0.6601706147193909
1591117112.325917,40,0.7155505418777466
1591117240.411176,50,0.7346256971359253
1591117368.432329,60,0.7597795724868774
1591117492.8601458,70,0.7666585445404053
1591117622.339263,80,0.7776544690132141
1591117744.463194,90,0.7790999412536621
1591117858.962681,100,0.7955681085586548
1591117963.443092,110,0.7978911995887756
1591118083.464371,120,0.8025889992713928
1591118202.998797,130,0.8007950186729431
1591118323.378318,140,0.8102422952651978
1591118424.220372,150,0.8115845322608948
1591118536.1922,160,0.8080482482910156
1591118649.412227,170,0.8174180388450623
1591118751.581784,180,0.8205541968345642
1591118859.233486,190,0.8228772878646851
1591118965.373773,200,0.8214963674545288
1591119077.202784,210,0.8254327178001404
1591119198.69007,220,0.8225159049034119
1591119308.285662,230,0.8277944922447205
1591119414.161937,240,0.8224900960922241
1591119535.165727,250,0.8287366628646851
1591119645.659703,260,0.8208381533622742
1591119743.0657427,270,0.8251358866691589
1591119863.249694,280,0.8311629891395569
1591119976.935586,290,0.8340023159980774
1591120089.699668,300,0.8281300663948059
1591120200.02986,310,0.8296013474464417
1591120314.501976,320,0.8317824602127075
1591120421.143493,330,0.833253800868988
1591120546.476464,340,0.8338345289230347
1591120657.212841,350,0.8328536748886108
1591120768.888867,360,0.8269298076629639
1591120869.7398493,370,0.835150957107544
1591120989.238178,380,0.83610600233078
1591121103.166868,390,0.8373062610626221
1591121214.08646,400,0.8317050337791443
1591121312.604742,410,0.8345831036567688
1591121433.866207,420,0.8368416428565979
1591121544.443955,430,0.839280903339386
1591121645.728903,440,0.8342475295066833
1591121763.481171,450,0.8391905426979065
1591121867.274502,460,0.8369320034980774
1591121976.2905998,470,0.8400552868843079
1591122090.95879,480,0.8412942290306091
1591122190.721395,490,0.8390485644340515
1591122306.577462,500,0.8389453291893005
1591122407.849015,510,0.8407393097877502
1591122521.073118,520,0.841823399066925
1591122620.380071,530,0.8210704326629639
1591122737.471152,540,0.8329440355300903
1591122847.140053,550,0.843552827835083
1591122952.594253,560,0.8429074883460999
1591123069.867335,570,0.8426880836486816
1591123177.049535,580,0.8416427373886108
1591123279.3881,590,0.8404940962791443
1591123389.64954,600,0.8425332307815552
1591123506.52288,610,0.8408038020133972
1591123606.961727,620,0.8463663458824158
1591123717.653379,630,0.843410849571228
1591123828.368986,640,0.8460178375244141
1591123942.504161,650,0.8473213911056519
1591124046.385351,660,0.834621787071228
1591124158.232201,670,0.8431268930435181
1591124276.682621,680,0.8420040607452393
1591124388.785341,690,0.8432043194770813
1591124494.829373,700,0.8454113006591797
1591124605.129796,710,0.8456693887710571
1591124720.053182,720,0.8441335558891296
1591124837.712839,730,0.8464566469192505
1591124942.415938,740,0.8380160927772522
1591125060.846932,750,0.8454757928848267
1591125173.434843,760,0.8451273441314697
1591125274.651953,770,0.8439141511917114
1591125382.7176383,780,0.846301794052124
1591125493.680843,790,0.835047721862793
1591125612.829085,800,0.8466760516166687
1591125717.66707,810,0.8500187397003174
1591125829.309095,820,0.8409845232963562
1591125952.831688,830,0.8481086492538452
1591126068.019606,840,0.8493992686271667
1591126168.324914,850,0.8442239165306091
1591126283.879675,860,0.8451660871505737
1591126399.605741,870,0.8485087156295776
1591126508.570409,880,0.8471406698226929
1591126619.679022,890,0.8468825817108154
1591126742.558443,900,0.8485345244407654
1591126852.108794,910,0.8496444821357727
1591126950.342528,920,0.8486248850822449
1591127072.648629,930,0.8492056727409363
1591127176.531273,940,0.8460953235626221
1591127285.113549,950,0.8476182222366333
1591127401.17916,960,0.8490636944770813
1591127502.971773,970,0.8515158295631409
1591127621.74712,980,0.8482248187065125
1591127719.9313548,990,0.8348799347877502
1591127825.153662,1000,0.8473730087280273
1591127941.898458,1010,0.8490636944770813
1591128045.382515,1020,0.846585750579834
1591128171.979928,1030,0.8471277952194214
1591128276.487131,1040,0.8502123355865479
1591128397.154529,1050,0.8498896956443787
1591128507.341218,1060,0.850534975528717
1591128611.024059,1070,0.8511544466018677
1591128720.071323,1080,0.8486894369125366
1591128840.448905,1090,0.849437952041626
1591128952.560963,1100,0.8494637608528137
1591129061.901625,1110,0.8479408621788025
1591129163.478131,1120,0.8474633693695068
1591129274.513998,1130,0.8516578078269958
1591129396.078023,1140,0.8509479761123657
1591129503.287455,1150,0.8511415719985962
1591129613.301142,1160,0.8503543138504028
1591129735.972058,1170,0.8511803150177002
1591129840.5132911,1180,0.8486765027046204
1591129957.955809,1190,0.8516965508460999
1591130069.289858,1200,0.8483151197433472
1591130181.737054,1210,0.8531162142753601
1591130291.0838678,1220,0.8511157631874084
1591130402.393191,1230,0.8385968804359436
1591130515.7633033,1240,0.8530774712562561
1591130627.753437,1250,0.8536195158958435
1591130739.560717,1260,0.853606641292572
1591130853.355849,1270,0.8524966835975647
1591130968.675909,1280,0.8544584512710571
1591131071.837677,1290,0.8518901467323303
1591131196.280873,1300,0.8517739772796631
1591131309.315159,1310,0.8534388542175293
1591131415.017094,1320,0.853606641292572
1591131537.817618,1330,0.8536453247070312
1591131646.249976,1340,0.8517223596572876
1591131759.58268,1350,0.8537356853485107
1591131868.028794,1360,0.8500445485115051
1591131974.265097,1370,0.8529354929924011
1591132091.620233,1380,0.8523160219192505
1591132203.837657,1390,0.8541099429130554
1591132312.335365,1400,0.846301794052124
1591132412.955426,1410,0.851980447769165
1591132526.439752,1420,0.8534517288208008
1591132647.1319768,1430,0.8515803813934326
1591132749.792741,1440,0.8512835502624512
1591132862.312713,1450,0.8545745611190796
1591132974.6018019,1460,0.8535162806510925
1591133097.647846,1470,0.8535292148590088
1591133209.071071,1480,0.8548197746276855
1591133313.953197,1490,0.8500316739082336
1591133427.049426,1500,0.8504833579063416


==> figures/emnistbest/45mom.csv <==
Wall time,Step,Value
1591118353.182342,0,0.00798884965479374
1591118504.628987,10,0.41829821467399597
1591118624.550281,20,0.5831860303878784
1591118742.541163,30,0.6531110405921936
1591118861.875903,40,0.7100396156311035
1591118984.788911,50,0.7321218848228455
1591119093.980616,60,0.7437889575958252
1591119209.073046,70,0.7686460614204407
1591119337.412286,80,0.7788160443305969
1591119444.385736,90,0.7760025262832642
1591119562.204658,100,0.7948195338249207
1591119675.25428,110,0.7978653907775879
1591119780.1105993,120,0.8009757399559021
1591119901.5067992,130,0.7991043329238892
1591120031.739133,140,0.8109779357910156
1591120145.869315,150,0.810384213924408
1591120266.820758,160,0.8101906776428223
1591120374.801546,170,0.8136236667633057
1591120496.384108,180,0.8192894458770752
1591120615.688429,190,0.8220900297164917
1591120725.836544,200,0.8227611780166626
1591120829.274504,210,0.8259747624397278
1591120943.363806,220,0.8223997950553894
1591121065.0453753,230,0.8274073004722595
1591121179.463201,240,0.8213543891906738
1591121287.912512,250,0.829369068145752
1591121391.188894,260,0.822064220905304
1591121503.9436858,270,0.8262845277786255
1591121618.150876,280,0.8325439691543579
1591121733.61052,290,0.8342346549034119
1591121856.728762,300,0.8329440355300903
1591121969.345427,310,0.8322342038154602
1591122074.035585,320,0.8338474631309509
1591122193.39576,330,0.8347895741462708
1591122302.298663,340,0.8337184190750122
1591122404.866577,350,0.8358607888221741
1591122518.162689,360,0.8278332352638245
1591122637.093737,370,0.834699273109436
1591122743.066392,380,0.8363641500473022
1591122866.962572,390,0.838080644607544
1591122971.88263,400,0.8358995318412781
1591123094.328676,410,0.8395261168479919
1591123207.877007,420,0.8384162187576294
1591123326.673394,430,0.8420814871788025
1591123436.303024,440,0.8354349136352539
1591123546.710626,450,0.8363383412361145
1591123650.422189,460,0.8385710716247559
1591123767.174727,470,0.8413071632385254
1591123880.491535,480,0.8433462977409363
1591123993.8332376,490,0.8417201638221741
1591124104.146053,500,0.8406489491462708
1591124209.97381,510,0.8431785106658936
1591124331.732825,520,0.8418492078781128
1591124445.821716,530,0.8173922300338745
1591124551.478337,540,0.8363770246505737
1591124666.283321,550,0.8452821969985962
1591124786.559904,560,0.8436818718910217
1591124900.068304,570,0.8422880172729492
1591125012.058693,580,0.8423654437065125
1591125117.694149,590,0.843230128288269
1591125231.789653,600,0.8447917699813843
1591125352.261139,610,0.8419524431228638
1591125464.694103,620,0.8462759852409363
1591125577.669409,630,0.8446885347366333
1591125687.632511,640,0.8457984328269958
1591125805.16907,650,0.8479408621788025
1591125926.306262,660,0.8394615650177002
1591126055.995523,670,0.8445207476615906
1591126166.366001,680,0.843798041343689
1591126292.132449,690,0.845062792301178
1591126402.914442,700,0.8475407958030701
1591126519.313976,710,0.8476956486701965
1591126633.91319,720,0.8466373682022095
1591126764.88719,730,0.847889244556427
1591126874.403656,740,0.8415136337280273
1591126999.418134,750,0.8467276692390442
1591127114.241836,760,0.8458113670349121
1591127231.027668,770,0.8464695811271667
1591127337.536794,780,0.8470890522003174
1591127457.330377,790,0.8448305130004883
1591127584.251458,800,0.8475278615951538
1591127693.485842,810,0.8492056727409363
1591127811.269583,820,0.8420944213867188
1591127929.399082,830,0.8486120104789734
1591128048.276566,840,0.8505607843399048
1591128164.930582,850,0.8453338146209717
1591128293.31841,860,0.8482376933097839
1591128410.713685,870,0.8490378856658936
1591128526.363138,880,0.8494121432304382
1591128635.264192,890,0.8479408621788025
1591128748.936793,900,0.8493863344192505
1591128871.817393,910,0.8497864603996277
1591128984.425177,920,0.849437952041626
1591129097.012279,930,0.8519546389579773
1591129204.29387,940,0.8489475250244141
1591129326.775077,950,0.8499671220779419
1591129441.221934,960,0.849579930305481
1591129559.200591,970,0.8519933819770813
1591129680.07383,980,0.8478118181228638
1591129797.147625,990,0.8373708128929138
1591129910.537847,1000,0.8469341993331909
1591130024.053915,1010,0.8518514037132263
1591130137.298312,1020,0.8472181558609009
1591130249.430058,1030,0.8504317402839661
1591130365.068354,1040,0.8513480424880981
1591130485.157394,1050,0.8503413796424866
1591130587.848869,1060,0.8516190648078918
1591130710.9505699,1070,0.8503671884536743
1591130816.096467,1080,0.8500445485115051
1591130940.468089,1090,0.8513996601104736
1591131048.240825,1100,0.8441464900970459
1591131169.604513,1110,0.8484442234039307
1591131287.234546,1120,0.8489088416099548
1591131404.072669,1130,0.8529742360115051
1591131510.501678,1140,0.8530516624450684
1591131629.410728,1150,0.8529226183891296
1591131744.796708,1160,0.8518255949020386
1591131859.252768,1170,0.8527160882949829
1591131975.351886,1180,0.8511157631874084
1591132090.4718,1190,0.853503406047821
1591132215.295351,1200,0.8466244339942932
1591132324.67616,1210,0.8532323241233826
1591132439.735521,1220,0.8517223596572876
1591132562.795949,1230,0.8425461053848267
1591132679.659608,1240,0.8525870442390442
1591132795.399461,1250,0.8531420230865479
1591132913.147246,1260,0.8551811575889587
1591133028.781262,1270,0.8531807065010071
1591133134.24508,1280,0.8540325164794922
1591133254.510363,1290,0.8512319326400757
1591133382.251803,1300,0.8493218421936035
1591133489.875917,1310,0.8527548313140869
1591133619.31398,1320,0.8544067740440369
1591133730.029762,1330,0.853464663028717
1591133858.877523,1340,0.8543680906295776
1591133972.7747803,1350,0.8536582589149475
1591134093.160492,1360,0.8517610430717468
1591134211.401835,1370,0.8552843928337097
1591134329.640265,1380,0.8509351015090942
1591134459.325818,1390,0.8546003699302673
1591134580.2628376,1400,0.8485861420631409
1591134704.361046,1410,0.8528322577476501
1591134817.9195757,1420,0.8533356189727783
1591134946.668112,1430,0.8515803813934326
1591135057.164201,1440,0.8544842600822449
1591135183.28094,1450,0.8531032800674438
1591135312.5149992,1460,0.8522385954856873
1591135427.023446,1470,0.8546519875526428
1591135551.474313,1480,0.8546778559684753
1591135680.897995,1490,0.8500445485115051
1591135794.607697,1500,0.8539421558380127


==> figures/emnistbest/48mom.csv <==
Wall time,Step,Value
1591118343.367546,0,0.00798884965479374
1591118502.495786,10,0.3823677599430084
1591118624.334194,20,0.43747663497924805
1591118746.815591,30,0.579959511756897
1591118857.504086,40,0.5624201893806458
1591118997.506377,50,0.6695920825004578
1591119111.035845,60,0.6615128517150879
1591119241.023809,70,0.7453764081001282
1591119367.305776,80,0.7545784711837769
1591119489.18693,90,0.6989017128944397
1591119611.955735,100,0.7354645729064941
1591119714.473664,110,0.7731115221977234
1591119839.766499,120,0.7731760740280151
1591119966.218865,130,0.7621026635169983
1591120089.993152,140,0.7910509705543518
1591120220.169012,150,0.7847011685371399
1591120330.315868,160,0.8012725710868835
1591120468.302308,170,0.7740020751953125
1591120579.127408,180,0.7953357696533203
1591120709.490937,190,0.8048087954521179
1591120828.883654,200,0.8034408092498779
1591120947.984066,210,0.8129525184631348
1591121069.745295,220,0.8002013564109802
1591121180.978423,230,0.817198634147644
1591121302.89998,240,0.7978137135505676
1591121430.224948,250,0.8185021281242371
1591121540.314708,260,0.8132364749908447
1591121676.819459,270,0.8188118934631348
1591121797.240117,280,0.8178310394287109
1591121906.11847,290,0.8244260549545288
1591122023.754342,300,0.8275105953216553
1591122152.7037897,310,0.8135849237442017
1591122275.410643,320,0.8252003788948059
1591122395.338967,330,0.8257295489311218
1591122506.792705,340,0.8257295489311218
1591122633.973693,350,0.8293174505233765
1591122754.988827,360,0.8104358911514282
1591122869.2302778,370,0.8287624716758728
1591122989.266081,380,0.8312404155731201
1591123127.845706,390,0.8301175832748413
1591123248.668011,400,0.8201541304588318
1591123359.237522,410,0.8314082026481628
1591123480.575009,420,0.8262070417404175
1591123598.551994,430,0.8294464945793152
1591123716.93956,440,0.8268136382102966
1591123847.208617,450,0.8234193325042725
1591123957.620717,460,0.8354349136352539
1591124076.387931,470,0.8370223641395569
1591124209.217505,480,0.8334860801696777
1591124328.844353,490,0.8374611735343933
1591124439.306756,500,0.8369320034980774
1591124560.613448,510,0.836247980594635
1591124681.319535,520,0.8384290933609009
1591124809.340841,530,0.7943161725997925
1591124922.1754,540,0.8317953944206238
1591125053.855474,550,0.8369707465171814
1591125172.905476,560,0.8401197791099548
1591125295.292901,570,0.8377708792686462
1591125413.414648,580,0.8396293520927429
1591125533.598652,590,0.8399261832237244
1591125655.736043,600,0.8396680951118469
1591125776.303604,610,0.8405715227127075
1591125889.718715,620,0.839280903339386
1591126015.3917792,630,0.8382354974746704
1591126140.579344,640,0.8394099473953247
1591126274.412066,650,0.8438625335693359
1591126397.926581,660,0.832156777381897
1591126518.55143,670,0.8387259244918823
1591126646.538921,680,0.8393454551696777
1591126767.093285,690,0.8375772833824158
1591126879.890895,700,0.8433592319488525
1591127011.115194,710,0.8412168025970459
1591127120.521624,720,0.8444304466247559
1591127253.254924,730,0.8404037356376648
1591127375.705794,740,0.8369836211204529
1591127496.08294,750,0.8438496589660645
1591127621.707428,760,0.8372804522514343
1591127743.102104,770,0.846159815788269
1591127853.619484,780,0.8437206149101257
1591127988.739633,790,0.8439012765884399
1591128111.9458659,800,0.8429462313652039
1591128223.680601,810,0.8341442942619324
1591128345.511407,820,0.8405327796936035
1591128469.644746,830,0.8426106572151184
1591128589.768588,840,0.8432818055152893
1591128718.110723,850,0.846301794052124
1591128841.435182,860,0.8445852994918823
1591128963.781031,870,0.8441206812858582
1591129073.219723,880,0.8459275364875793
1591129203.072776,890,0.8475536704063416
1591129324.185813,900,0.8457468152046204
1591129444.797173,910,0.8475407958030701
1591129557.782418,920,0.847682774066925
1591129689.13959,930,0.8491024374961853
1591129802.091559,940,0.8425977826118469
1591129921.549291,950,0.84654700756073
1591130050.224073,960,0.8419911861419678
1591130160.294505,970,0.8469212651252747
1591130281.4895418,980,0.8389066457748413
1591130401.493354,990,0.8445336818695068
1591130522.514071,1000,0.8381064534187317
1591130642.304866,1010,0.8498767614364624
1591130774.185642,1020,0.8356285095214844
1591130892.96123,1030,0.8479150533676147
1591131012.306804,1040,0.8445336818695068
1591131139.002701,1050,0.8424299955368042
1591131258.05182,1060,0.8425719738006592
1591131371.025689,1070,0.8472697734832764
1591131499.915486,1080,0.8446111083030701
1591131622.562672,1090,0.8437076807022095
1591131744.720843,1100,0.8365448117256165
1591131855.147153,1110,0.8397197127342224
1591131978.963788,1120,0.8455274105072021
1591132112.187292,1130,0.8511157631874084
1591132223.43353,1140,0.84919273853302
1591132356.689147,1150,0.8514255285263062
1591132469.449767,1160,0.8487926721572876
1591132592.7823098,1170,0.8479796051979065
1591132723.871824,1180,0.8467406034469604
1591132835.301176,1190,0.8452563881874084
1591132965.776249,1200,0.8424428701400757
1591133078.308291,1210,0.8486248850822449
1591133212.211742,1220,0.8467018604278564
1591133324.396062,1230,0.8357704281806946
1591133455.399013,1240,0.8493605256080627
1591133575.374774,1250,0.8494637608528137
1591133697.929185,1260,0.846650242805481
1591133826.8304708,1270,0.8501735925674438
1591133951.060753,1280,0.8509995937347412
1591134079.991143,1290,0.8512706160545349
1591134209.453141,1300,0.8488959074020386
1591134340.943782,1310,0.8456565141677856
1591134465.824315,1320,0.8509092330932617
1591134589.854003,1330,0.852019190788269
1591134714.837181,1340,0.8489088416099548
1591134843.244315,1350,0.8502897620201111
1591134969.066254,1360,0.8444691300392151
1591135089.748581,1370,0.8514255285263062
1591135218.011697,1380,0.8425719738006592
1591135348.008805,1390,0.8506253361701965
1591135487.890318,1400,0.8458243012428284
1591135603.792138,1410,0.8450241088867188
1591135746.854188,1420,0.8460178375244141
1591135867.7318609,1430,0.8485216498374939
1591136013.687085,1440,0.8468180298805237
1591136142.951233,1450,0.8502252101898193
1591136288.653011,1460,0.8491669297218323
1591136417.396992,1470,0.8482893109321594
1591136556.608214,1480,0.8513351678848267
1591136697.0419211,1490,0.8501477837562561
1591136831.462023,1500,0.8526515960693359


==> figures/emnistmom/18non.csv <==
Wall time,Step,Value
1591118382.570831,10,0.5866448283195496
1591118433.985243,20,0.6401791572570801
1591118488.853554,30,0.6588284373283386
1591118546.09276,40,0.6800717711448669
1591118600.815993,50,0.6895447969436646
1591118652.795316,60,0.7078456282615662
1591118706.128033,70,0.7136404514312744
1591118758.521715,80,0.7176929116249084
1591118810.127331,90,0.7196030616760254
1591118860.982382,100,0.7215002179145813
1591118913.117856,110,0.7401753067970276
1591118968.604504,120,0.7411948442459106
1591119020.021306,130,0.7419821619987488
1591119072.990776,140,0.7528619170188904
1591119125.113288,150,0.7525264024734497
1591119177.505572,160,0.7448859810829163
1591119230.305356,170,0.7471961975097656
1591119285.820882,180,0.763715922832489
1591119337.263211,190,0.7645031809806824
1591119388.9288833,200,0.762128472328186
1591119444.38768,210,0.7664133310317993
1591119499.969783,220,0.7697688937187195
1591119557.947254,230,0.7707239389419556
1591119605.994501,240,0.7685040831565857
1591119656.05386,250,0.7796677947044373
1591119702.822989,260,0.7660132050514221
1591119759.809573,270,0.7781707048416138
1591119813.741706,280,0.7802873253822327
1591119867.244056,290,0.7798871994018555
1591119921.106437,300,0.7800291776657104
1591119976.577264,310,0.7773705720901489
1591120032.621792,320,0.7847141027450562
1591120088.269638,330,0.7825329899787903
1591120143.278022,340,0.7852690815925598
1591120193.995085,350,0.7841720581054688
1591120245.78285,360,0.7780674695968628
1591120298.712963,370,0.7850496768951416
1591120352.847259,380,0.7922254204750061
1591120405.986115,390,0.7873340249061584
1591120468.04799,400,0.7835009098052979
1591120521.3310819,410,0.7867790460586548
1591120575.076132,420,0.7914381623268127
1591120627.160113,430,0.7959294319152832
1591120680.272858,440,0.7891279458999634
1591120733.198452,450,0.7893731594085693
1591120785.9214087,460,0.793064296245575
1591120837.598864,470,0.7977362871170044
1591120890.437117,480,0.795645534992218
1591120945.272617,490,0.7876824736595154
1591120996.800129,500,0.7999561429023743
1591121049.381054,510,0.7950260043144226
1591121101.514945,520,0.7950001955032349
1591121153.194808,530,0.78862464427948
1591121208.211702,540,0.7962650060653687
1591121260.940712,550,0.8024728298187256
1591121311.936313,560,0.8053637742996216
1591121365.0519397,570,0.8009369969367981
1591121417.446792,580,0.8041247725486755
1591121471.461348,590,0.7983558177947998
1591121524.263725,600,0.8018791675567627
1591121576.777654,610,0.802911639213562
1591121627.851496,620,0.8102939128875732
1591121679.670535,630,0.8046281337738037
1591121734.071097,640,0.8052089214324951
1591121785.760763,650,0.8063575625419617
1591121839.714457,660,0.7953745126724243
1591121891.660043,670,0.8061381578445435
1591121944.078379,680,0.8033891320228577
1591121997.001504,690,0.8083322048187256
1591122048.288768,700,0.8074029684066772
1591122100.3430727,710,0.8076481819152832
1591122151.809371,720,0.8028987050056458
1591122204.253314,730,0.805699348449707
1591122258.128288,740,0.7933353185653687
1591122308.829721,750,0.8044345378875732
1591122360.951032,760,0.8101261258125305
1591122413.249768,770,0.8020210862159729
1591122466.687758,780,0.8063059449195862
1591122520.95104,790,0.8070932030677795
1591122571.996482,800,0.8126556873321533
1591122625.743745,810,0.8068479895591736
1591122678.7504199,820,0.8037118315696716
1591122731.400854,830,0.8120878338813782
1591122786.269862,840,0.8088226318359375
1591122839.137707,850,0.8085644841194153
1591122892.837315,860,0.8072996735572815
1591122945.650242,870,0.8085257411003113
1591122996.805727,880,0.808448314666748
1591123057.411774,890,0.8102035522460938
1591123110.125657,900,0.8136107325553894
1591123162.1121233,910,0.8152111172676086
1591123212.60179,920,0.8144238591194153
1591123262.942027,930,0.8155595660209656
1591123315.7057412,940,0.8145399689674377
1591123366.6893897,950,0.8089129328727722
1591123418.177328,960,0.8109133839607239
1591123469.82898,970,0.8118426203727722
1591123521.677044,980,0.8119200468063354
1591123573.237627,990,0.8092097640037537
1591123624.018118,1000,0.8095066547393799
1591123676.8920357,1010,0.8176374435424805
1591123728.87401,1020,0.810461699962616
1591123780.636754,1030,0.811378002166748
1591123834.02999,1040,0.8147077560424805
1591123887.767976,1050,0.8115328550338745
1591123938.984571,1060,0.8165017366409302
1591123991.960797,1070,0.8194829821586609
1591124044.463041,1080,0.7999432682991028
1591124097.762312,1090,0.8078546524047852
1591124150.84877,1100,0.8172631859779358
1591124203.718252,1110,0.8130428791046143
1591124257.723065,1120,0.8195088505744934
1591124312.261094,1130,0.8196895122528076
1591124366.926854,1140,0.8131848573684692
1591124421.817656,1150,0.82008957862854
1591124475.662057,1160,0.8177794218063354
1591124529.212415,1170,0.8134816884994507
1591124583.536175,1180,0.8110037446022034
1591124637.0318432,1190,0.8218448162078857
1591124689.282472,1200,0.8114941716194153
1591124740.477323,1210,0.8165404200553894
1591124791.578174,1220,0.807532012462616
1591124843.071489,1230,0.8126686215400696
1591124895.135498,1240,0.8224772214889526
1591124947.963376,1250,0.8201411962509155
1591125000.463799,1260,0.8241550326347351
1591125052.329523,1270,0.818644106388092
1591125103.368884,1280,0.8217028379440308
1591125157.183812,1290,0.8222965598106384
1591125210.908039,1300,0.8149400949478149
1591125263.451859,1310,0.8213543891906738
1591125316.185742,1320,0.8198185563087463
1591125367.550887,1330,0.8244002461433411
1591125419.544198,1340,0.8213285803794861
1591125471.5065107,1350,0.8212382197380066
1591125522.648008,1360,0.813313901424408
1591125574.78245,1370,0.8241033554077148
1591125629.021913,1380,0.8261425495147705
1591125684.048029,1390,0.8270072340965271
1591125737.555116,1400,0.8173534870147705
1591125790.411604,1410,0.8203219175338745
1591125844.89547,1420,0.8206316232681274
1591125898.872768,1430,0.8236387372016907
1591125954.792785,1440,0.8215608596801758
1591126010.98705,1450,0.8206833004951477
1591126067.62912,1460,0.8249293565750122
1591126121.55388,1470,0.8197023868560791
1591126174.431345,1480,0.8249422907829285
1591126229.194468,1490,0.8204638957977295
1591126282.770856,1500,0.8229676485061646


==> figures/emnistmom/23mom.csv <==
Wall time,Step,Value
1591118377.990246,10,0.45776495337486267
1591118430.055345,20,0.4858485162258148
1591118483.830673,30,0.6214008331298828
1591118537.876061,40,0.6351845264434814
1591118591.525867,50,0.6720312833786011
1591118644.798252,60,0.6913903951644897
1591118697.478574,70,0.7007989287376404
1591118749.799226,80,0.7111495733261108
1591118802.115209,90,0.7173444628715515
1591118852.949792,100,0.7208291292190552
1591118907.930898,110,0.7278887033462524
1591118961.220423,120,0.7361227869987488
1591119016.456724,130,0.7369745969772339
1591119068.87541,140,0.7477511167526245
1591119123.123586,150,0.7456345558166504
1591119173.80414,160,0.7508485913276672
1591119228.958051,170,0.7490030527114868
1591119282.377356,180,0.7602441906929016
1591119332.634593,190,0.7594569325447083
1591119383.53122,200,0.7612379789352417
1591119437.280864,210,0.7651355862617493
1591119491.127996,220,0.7607733607292175
1591119548.303665,230,0.7697301506996155
1591119596.309539,240,0.7617284059524536
1591119641.746575,250,0.772221028804779
1591119690.373959,260,0.7665681838989258
1591119738.226956,270,0.7750345468521118
1591119791.623375,280,0.7728404998779297
1591119844.651557,290,0.7753055691719055
1591119899.413207,300,0.7800549864768982
1591119952.583654,310,0.7795516848564148
1591120007.029068,320,0.7791386842727661
1591120061.37359,330,0.7758476138114929
1591120114.950094,340,0.7836945056915283
1591120165.214036,350,0.7818231582641602
1591120216.888983,360,0.7802873253822327
1591120268.6424162,370,0.7885730266571045
1591120325.0821598,380,0.7861208319664001
1591120377.839855,390,0.7870888113975525
1591120439.95557,400,0.785591721534729
1591120495.284635,410,0.7902637124061584
1591120547.812058,420,0.7885213494300842
1591120600.745312,430,0.7885988354682922
1591120653.472356,440,0.7925996780395508
1591120706.38838,450,0.7928448915481567
1591120760.534218,460,0.792677104473114
1591120813.2490208,470,0.7932578921318054
1591120867.512355,480,0.7919672727584839
1591120919.8763862,490,0.7949227690696716
1591120970.861117,500,0.7991301417350769
1591121023.202435,510,0.7985494136810303
1591121075.998125,520,0.7948969602584839
1591121127.691433,530,0.7993108630180359
1591121180.118491,540,0.7991817593574524
1591121233.142492,550,0.792999804019928
1591121283.533658,560,0.7981492877006531
1591121335.9437833,570,0.7902895212173462
1591121387.86572,580,0.7978137135505676
1591121440.375612,590,0.7982654571533203
1591121493.975557,600,0.801672637462616
1591121545.807559,610,0.8004595041275024
1591121597.567895,620,0.8026534914970398
1591121649.116572,630,0.8038279414176941
1591121702.014037,640,0.8019824028015137
1591121753.0963237,650,0.7995947599411011
1591121806.207415,660,0.7962908148765564
1591121857.684805,670,0.8101261258125305
1591121909.653198,680,0.7980202436447144
1591121961.836735,690,0.8075965046882629
1591122013.630243,700,0.8051701784133911
1591122064.290255,710,0.8032342791557312
1591122114.414014,720,0.8077384829521179
1591122166.417083,730,0.8010660409927368
1591122218.624538,740,0.8040731549263
1591122269.230187,750,0.8048217296600342
1591122319.942329,760,0.8113134503364563
1591122374.52203,770,0.8058155179023743
1591122425.988939,780,0.8039957284927368
1591122477.7629,790,0.8072351813316345
1591122528.753516,800,0.8074158430099487
1591122581.558142,810,0.8064091801643372
1591122633.619398,820,0.8122684955596924
1591122687.100099,830,0.8091581463813782
1591122739.727124,840,0.8090291023254395
1591122792.0846038,850,0.8068479895591736
1591122846.541999,860,0.8078933954238892
1591122899.932808,870,0.8093517422676086
1591122951.552559,880,0.8111844062805176
1591123005.925423,890,0.8097905516624451
1591123064.491384,900,0.8149013519287109
1591123116.212923,910,0.8106165528297424
1591123168.806794,920,0.8170308470726013
1591123220.419113,930,0.8123201727867126
1591123273.07743,940,0.8107455968856812
1591123324.734015,950,0.8105649352073669
1591123375.333187,960,0.8150562047958374
1591123427.177137,970,0.8110424280166626
1591123480.922027,980,0.8091839551925659
1591123531.82323,990,0.8119716644287109
1591123583.309009,1000,0.8120878338813782
1591123635.166062,1010,0.8048087954521179
1591123689.280513,1020,0.8154950141906738
1591123739.261548,1030,0.8149917125701904
1591123790.875378,1040,0.8138688802719116
1591123843.7954288,1050,0.807351291179657
1591123893.970258,1060,0.8056864142417908
1591123945.483083,1070,0.813171923160553
1591123996.156319,1080,0.81744384765625
1591124047.881292,1090,0.8156111836433411
1591124099.897605,1100,0.8157402276992798
1591124151.576135,1110,0.8138043284416199
1591124204.493667,1120,0.8183730840682983
1591124256.919027,1130,0.8171212077140808
1591124309.946239,1140,0.8129009008407593
1591124363.684199,1150,0.8196249604225159
1591124416.091485,1160,0.8178826570510864
1591124469.073321,1170,0.816140353679657
1591124524.582664,1180,0.8171212077140808
1591124579.552715,1190,0.8178826570510864
1591124632.32907,1200,0.8110811710357666
1591124684.634482,1210,0.8193926811218262
1591124734.863202,1220,0.8200637698173523
1591124787.872626,1230,0.8159080147743225
1591124841.976139,1240,0.8203477263450623
1591124894.0363038,1250,0.8224772214889526
1591124945.616121,1260,0.8170953989028931
1591124998.29894,1270,0.8185021281242371
1591125050.205551,1280,0.8187215328216553
1591125103.25507,1290,0.8167985677719116
1591125156.853025,1300,0.82037353515625
1591125208.401089,1310,0.8218319416046143
1591125261.838295,1320,0.8186699151992798
1591125313.827279,1330,0.8203864097595215
1591125364.180479,1340,0.8159209489822388
1591125415.75644,1350,0.8210833668708801
1591125467.732339,1360,0.8218319416046143
1591125518.558664,1370,0.8224256038665771
1591125571.383748,1380,0.8231096267700195
1591125625.629473,1390,0.8179858922958374
1591125678.665961,1400,0.8223223686218262
1591125730.404442,1410,0.8199992775917053
1591125784.262543,1420,0.8182569146156311
1591125835.676347,1430,0.8190571069717407
1591125890.645831,1440,0.8212898373603821
1591125944.809172,1450,0.8186182975769043
1591125999.848211,1460,0.8250713348388672
1591126055.740877,1470,0.8182052969932556
1591126109.131856,1480,0.8219738602638245
1591126161.826212,1490,0.8237936496734619
1591126214.9857512,1500,0.8225546479225159


==> figures/emnistmom/45mom.csv <==
Wall time,Step,Value
1591118353.182342,0,0.00798884965479374
1591118504.628987,10,0.41829821467399597
1591118624.550281,20,0.5831860303878784
1591118742.541163,30,0.6531110405921936
1591118861.875903,40,0.7100396156311035
1591118984.788911,50,0.7321218848228455
1591119093.980616,60,0.7437889575958252
1591119209.073046,70,0.7686460614204407
1591119337.412286,80,0.7788160443305969
1591119444.385736,90,0.7760025262832642
1591119562.204658,100,0.7948195338249207
1591119675.25428,110,0.7978653907775879
1591119780.1105993,120,0.8009757399559021
1591119901.5067992,130,0.7991043329238892
1591120031.739133,140,0.8109779357910156
1591120145.869315,150,0.810384213924408
1591120266.820758,160,0.8101906776428223
1591120374.801546,170,0.8136236667633057
1591120496.384108,180,0.8192894458770752
1591120615.688429,190,0.8220900297164917
1591120725.836544,200,0.8227611780166626
1591120829.274504,210,0.8259747624397278
1591120943.363806,220,0.8223997950553894
1591121065.0453753,230,0.8274073004722595
1591121179.463201,240,0.8213543891906738
1591121287.912512,250,0.829369068145752
1591121391.188894,260,0.822064220905304
1591121503.9436858,270,0.8262845277786255
1591121618.150876,280,0.8325439691543579
1591121733.61052,290,0.8342346549034119
1591121856.728762,300,0.8329440355300903
1591121969.345427,310,0.8322342038154602
1591122074.035585,320,0.8338474631309509
1591122193.39576,330,0.8347895741462708
1591122302.298663,340,0.8337184190750122
1591122404.866577,350,0.8358607888221741
1591122518.162689,360,0.8278332352638245
1591122637.093737,370,0.834699273109436
1591122743.066392,380,0.8363641500473022
1591122866.962572,390,0.838080644607544
1591122971.88263,400,0.8358995318412781
1591123094.328676,410,0.8395261168479919
1591123207.877007,420,0.8384162187576294
1591123326.673394,430,0.8420814871788025
1591123436.303024,440,0.8354349136352539
1591123546.710626,450,0.8363383412361145
1591123650.422189,460,0.8385710716247559
1591123767.174727,470,0.8413071632385254
1591123880.491535,480,0.8433462977409363
1591123993.8332376,490,0.8417201638221741
1591124104.146053,500,0.8406489491462708
1591124209.97381,510,0.8431785106658936
1591124331.732825,520,0.8418492078781128
1591124445.821716,530,0.8173922300338745
1591124551.478337,540,0.8363770246505737
1591124666.283321,550,0.8452821969985962
1591124786.559904,560,0.8436818718910217
1591124900.068304,570,0.8422880172729492
1591125012.058693,580,0.8423654437065125
1591125117.694149,590,0.843230128288269
1591125231.789653,600,0.8447917699813843
1591125352.261139,610,0.8419524431228638
1591125464.694103,620,0.8462759852409363
1591125577.669409,630,0.8446885347366333
1591125687.632511,640,0.8457984328269958
1591125805.16907,650,0.8479408621788025
1591125926.306262,660,0.8394615650177002
1591126055.995523,670,0.8445207476615906
1591126166.366001,680,0.843798041343689
1591126292.132449,690,0.845062792301178
1591126402.914442,700,0.8475407958030701
1591126519.313976,710,0.8476956486701965
1591126633.91319,720,0.8466373682022095
1591126764.88719,730,0.847889244556427
1591126874.403656,740,0.8415136337280273
1591126999.418134,750,0.8467276692390442
1591127114.241836,760,0.8458113670349121
1591127231.027668,770,0.8464695811271667
1591127337.536794,780,0.8470890522003174
1591127457.330377,790,0.8448305130004883
1591127584.251458,800,0.8475278615951538
1591127693.485842,810,0.8492056727409363
1591127811.269583,820,0.8420944213867188
1591127929.399082,830,0.8486120104789734
1591128048.276566,840,0.8505607843399048
1591128164.930582,850,0.8453338146209717
1591128293.31841,860,0.8482376933097839
1591128410.713685,870,0.8490378856658936
1591128526.363138,880,0.8494121432304382
1591128635.264192,890,0.8479408621788025
1591128748.936793,900,0.8493863344192505
1591128871.817393,910,0.8497864603996277
1591128984.425177,920,0.849437952041626
1591129097.012279,930,0.8519546389579773
1591129204.29387,940,0.8489475250244141
1591129326.775077,950,0.8499671220779419
1591129441.221934,960,0.849579930305481
1591129559.200591,970,0.8519933819770813
1591129680.07383,980,0.8478118181228638
1591129797.147625,990,0.8373708128929138
1591129910.537847,1000,0.8469341993331909
1591130024.053915,1010,0.8518514037132263
1591130137.298312,1020,0.8472181558609009
1591130249.430058,1030,0.8504317402839661
1591130365.068354,1040,0.8513480424880981
1591130485.157394,1050,0.8503413796424866
1591130587.848869,1060,0.8516190648078918
1591130710.9505699,1070,0.8503671884536743
1591130816.096467,1080,0.8500445485115051
1591130940.468089,1090,0.8513996601104736
1591131048.240825,1100,0.8441464900970459
1591131169.604513,1110,0.8484442234039307
1591131287.234546,1120,0.8489088416099548
1591131404.072669,1130,0.8529742360115051
1591131510.501678,1140,0.8530516624450684
1591131629.410728,1150,0.8529226183891296
1591131744.796708,1160,0.8518255949020386
1591131859.252768,1170,0.8527160882949829
1591131975.351886,1180,0.8511157631874084
1591132090.4718,1190,0.853503406047821
1591132215.295351,1200,0.8466244339942932
1591132324.67616,1210,0.8532323241233826
1591132439.735521,1220,0.8517223596572876
1591132562.795949,1230,0.8425461053848267
1591132679.659608,1240,0.8525870442390442
1591132795.399461,1250,0.8531420230865479
1591132913.147246,1260,0.8551811575889587
1591133028.781262,1270,0.8531807065010071
1591133134.24508,1280,0.8540325164794922
1591133254.510363,1290,0.8512319326400757
1591133382.251803,1300,0.8493218421936035
1591133489.875917,1310,0.8527548313140869
1591133619.31398,1320,0.8544067740440369
1591133730.029762,1330,0.853464663028717
1591133858.877523,1340,0.8543680906295776
1591133972.7747803,1350,0.8536582589149475
1591134093.160492,1360,0.8517610430717468
1591134211.401835,1370,0.8552843928337097
1591134329.640265,1380,0.8509351015090942
1591134459.325818,1390,0.8546003699302673
1591134580.2628376,1400,0.8485861420631409
1591134704.361046,1410,0.8528322577476501
1591134817.9195757,1420,0.8533356189727783
1591134946.668112,1430,0.8515803813934326
1591135057.164201,1440,0.8544842600822449
1591135183.28094,1450,0.8531032800674438
1591135312.5149992,1460,0.8522385954856873
1591135427.023446,1470,0.8546519875526428
1591135551.474313,1480,0.8546778559684753
1591135680.897995,1490,0.8500445485115051
1591135794.607697,1500,0.8539421558380127


==> figures/emnistmom/49non.csv <==
Wall time,Step,Value
1591118330.846883,0,0.00798884965479374
1591118477.12548,10,0.35127705335617065
1591118587.881759,20,0.42966845631599426
1591118697.544246,30,0.48226064443588257
1591118819.811282,40,0.533355712890625
1591118930.745405,50,0.5624718070030212
1591119045.173592,60,0.5777525305747986
1591119164.967945,70,0.6022482514381409
1591119269.988529,80,0.6215944290161133
1591119385.663304,90,0.6162126064300537
1591119508.002752,100,0.6472387909889221
1591119618.628279,110,0.6551114916801453
1591119720.9522712,120,0.6663655638694763
1591119834.314765,130,0.6700050830841064
1591119942.409728,140,0.6823045015335083
1591120058.8603961,150,0.6903449892997742
1591120173.064338,160,0.6999987363815308
1591120293.654956,170,0.6895447969436646
1591120399.499227,180,0.6908612251281738
1591120527.845492,190,0.6906418204307556
1591120642.149936,200,0.7143115401268005
1591120747.491345,210,0.7153182029724121
1591120861.12534,220,0.7057161331176758
1591120972.838292,230,0.7286114692687988
1591121095.338357,240,0.7104397416114807
1591121195.391302,250,0.7356065511703491
1591121317.484149,260,0.730805516242981
1591121430.634603,270,0.741878867149353
1591121541.28494,280,0.7437373399734497
1591121652.524767,290,0.7470026016235352
1591121764.521809,300,0.746679961681366
1591121878.823447,310,0.7476091980934143
1591121985.54226,320,0.7374134063720703
1591122094.4668102,330,0.7413368225097656
1591122204.226262,340,0.7458926439285278
1591122312.500993,350,0.7644257545471191
1591122425.064089,360,0.7256817817687988
1591122534.917117,370,0.7627866864204407
1591122646.735394,380,0.7705174088478088
1591122769.459622,390,0.7610056400299072
1591122885.44751,400,0.74643474817276
1591122997.687604,410,0.762618899345398
1591123118.474334,420,0.7698463201522827
1591123220.444639,430,0.7711885571479797
1591123328.792228,440,0.7594569325447083
1591123447.174015,450,0.7620252370834351
1591123550.195385,460,0.7819908857345581
1591123667.455473,470,0.784391462802887
1591123770.422581,480,0.7689170837402344
1591123890.187249,490,0.7756927609443665
1591124002.872339,500,0.7890247106552124
1591124104.96821,510,0.7899926900863647
1591124216.7867048,520,0.7866500020027161
1591124340.632869,530,0.7311539649963379
1591124445.684187,540,0.7823135852813721
1591124560.785956,550,0.7877986431121826
1591124679.988986,560,0.7902895212173462
1591124792.469283,570,0.7906637787818909
1591124893.813577,580,0.7912058234214783
1591125006.992302,590,0.7974910736083984
1591125116.458109,600,0.7958649396896362
1591125225.987963,610,0.7932708263397217
1591125337.311271,620,0.7971684336662292
1591125444.804077,630,0.7992075681686401
1591125554.186387,640,0.7744537591934204
1591125674.811664,650,0.7980847954750061
1591125786.924956,660,0.7961359620094299
1591125892.919136,670,0.8001884818077087
1591126021.904292,680,0.8062543272972107
1591126128.429432,690,0.8010918498039246
1591126251.553362,700,0.8042667508125305
1591126370.0201752,710,0.8090678453445435
1591126481.946355,720,0.8003820180892944
1591126596.441026,730,0.802666425704956
1591126712.045247,740,0.8046926856040955
1591126823.964018,750,0.8080611228942871
1591126928.50389,760,0.8059187531471252
1591127042.046022,770,0.8039957284927368
1591127156.045671,780,0.798678457736969
1591127268.263113,790,0.8132752180099487
1591127391.166301,800,0.8098809123039246
1591127508.211977,810,0.789966881275177
1591127623.7708,820,0.8106552958488464
1591127736.010784,830,0.815714418888092
1591127837.877616,840,0.8047055602073669
1591127950.447047,850,0.8063962459564209
1591128076.906181,860,0.8130944967269897
1591128191.866008,870,0.8126170039176941
1591128302.24314,880,0.8109005093574524
1591128406.572941,890,0.8172115683555603
1591128531.29733,900,0.8135204315185547
1591128634.006105,910,0.8101519346237183
1591128744.577681,920,0.818747341632843
1591128858.427995,930,0.8155595660209656
1591128970.140352,940,0.8174696564674377
1591129090.143415,950,0.81744384765625
1591129194.184209,960,0.7988591194152832
1591129307.452442,970,0.823058009147644
1591129430.551724,980,0.8073642253875732
1591129540.981804,990,0.8163597583770752
1591129648.502217,1000,0.787140429019928
1591129769.878892,1010,0.8244905471801758
1591129872.210773,1020,0.8047829866409302
1591129990.006411,1030,0.8242195248603821
1591130100.705959,1040,0.8172502517700195
1591130207.082013,1050,0.8120620250701904
1591130316.867167,1060,0.8007047176361084
1591130430.513951,1070,0.8081644177436829
1591130551.8760178,1080,0.8015823364257812
1591130666.117545,1090,0.8067447543144226
1591130772.196716,1100,0.8248648643493652
1591130896.365652,1110,0.7925868034362793
1591131003.046662,1120,0.8150562047958374
1591131125.471588,1130,0.8285559415817261
1591131238.10112,1140,0.8279364705085754
1591131344.460224,1150,0.8279364705085754
1591131460.316729,1160,0.8273169994354248
1591131574.630868,1170,0.8245809078216553
1591131689.6430132,1180,0.820192813873291
1591131814.525635,1190,0.8284656405448914
1591131929.27471,1200,0.8111327886581421
1591132043.4429,1210,0.8283365368843079
1591132149.068199,1220,0.8239356279373169
1591132270.973831,1230,0.7896699905395508
1591132384.003031,1240,0.8300014734268188
1591132488.877703,1250,0.8236645460128784
1591132602.981583,1260,0.8238710761070251
1591132718.16197,1270,0.8295368552207947
1591132840.90378,1280,0.8322470784187317
1591132949.179506,1290,0.8312920331954956
1591133075.702816,1300,0.8285559415817261
1591133189.764491,1310,0.8203993439674377
1591133307.380218,1320,0.8302208781242371
1591133423.821255,1330,0.8300014734268188
1591133537.664542,1340,0.8328408002853394
1591133647.529007,1350,0.827497661113739
1591133773.138699,1360,0.8032858967781067
1591133881.023172,1370,0.8302337527275085
1591134006.826308,1380,0.8149659037590027
1591134119.992737,1390,0.8197927474975586
1591134238.9472268,1400,0.8313436508178711
1591134352.844492,1410,0.807390034198761
1591134468.640641,1420,0.8248261213302612
1591134591.120487,1430,0.8286721110343933
1591134699.8206363,1440,0.8248261213302612
1591134820.011776,1450,0.8295755386352539
1591134934.830003,1460,0.8257553577423096
1591135061.298298,1470,0.8168372511863708
1591135171.809229,1480,0.8361705541610718
1591135298.137919,1490,0.8339378237724304
1591135404.431663,1500,0.8341571688652039


==> figures/emnistmom/4non.csv <==
Wall time,Step,Value
1591118370.902798,10,0.14346373081207275
1591118396.131935,20,0.23394809663295746
1591118423.574075,30,0.20245732367038727
1591118449.778954,40,0.2858046293258667
1591118477.064557,50,0.4064762592315674
1591118503.520165,60,0.46210137009620667
1591118529.535008,70,0.46868348121643066
1591118555.381803,80,0.522101640701294
1591118581.376345,90,0.48475152254104614
1591118606.389271,100,0.5455648303031921
1591118633.733236,110,0.5290579795837402
1591118659.305793,120,0.5687312483787537
1591118684.602514,130,0.5923234820365906
1591118710.482126,140,0.5327362418174744
1591118735.5620632,150,0.5932785272598267
1591118762.910373,160,0.6483099460601807
1591118788.346499,170,0.6056812405586243
1591118813.327886,180,0.5787076354026794
1591118839.382727,190,0.661125659942627
1591118864.897309,200,0.6735671162605286
1591118891.142091,210,0.681414008140564
1591118917.153923,220,0.6682756543159485
1591118942.9051409,230,0.6703793406486511
1591118968.987625,240,0.6815172433853149
1591118994.6432111,250,0.6824464797973633
1591119020.460809,260,0.711614191532135
1591119048.021388,270,0.7226230502128601
1591119075.7598348,280,0.7181059122085571
1591119101.522012,290,0.6968238353729248
1591119129.05969,300,0.7393234968185425
1591119156.366079,310,0.7250623106956482
1591119182.735587,320,0.7180284857749939
1591119208.63817,330,0.7358388304710388
1591119236.367692,340,0.7249203324317932
1591119262.259757,350,0.7502678036689758
1591119290.410589,360,0.7091878652572632
1591119316.532057,370,0.7514422535896301
1591119345.325131,380,0.7471832633018494
1591119371.315924,390,0.7475059032440186
1591119397.318794,400,0.7480092644691467
1591119424.0269032,410,0.7590697407722473
1591119450.766607,420,0.7616122364997864
1591119478.619552,430,0.7642321586608887
1591119504.9652271,440,0.7646709680557251
1591119537.672654,450,0.6825755834579468
1591119561.539514,460,0.7739375233650208
1591119584.927976,470,0.7766090631484985
1591119608.374332,480,0.7684266567230225
1591119632.22978,490,0.7735632658004761
1591119655.331052,500,0.777125358581543
1591119678.483325,510,0.7762993574142456
1591119701.976236,520,0.7797581553459167
1591119725.305226,530,0.7301473021507263
1591119754.455233,540,0.7797968983650208
1591119783.211448,550,0.7866241931915283
1591119809.540166,560,0.7721694111824036
1591119836.243912,570,0.7913219928741455
1591119862.946552,580,0.785552978515625
1591119890.176327,590,0.7903411388397217
1591119916.356937,600,0.7881342172622681
1591119943.146982,610,0.7907025218009949
1591119969.734493,620,0.7739246487617493
1591119996.432443,630,0.7893731594085693
1591120023.828941,640,0.7956971526145935
1591120049.724861,650,0.799878716468811
1591120078.360565,660,0.7919672727584839
1591120105.253001,670,0.7952067255973816
1591120130.425029,680,0.7996205687522888
1591120156.217528,690,0.792961061000824
1591120181.721074,700,0.7950001955032349
1591120207.587874,710,0.805802583694458
1591120234.203403,720,0.7986526489257812
1591120259.986887,730,0.8020985722541809
1591120286.804045,740,0.8054412007331848
1591120313.046699,750,0.8024082779884338
1591120340.130339,760,0.8064737319946289
1591120365.865337,770,0.8067447543144226
1591120392.1194549,780,0.7951551079750061
1591120418.364935,790,0.8090161681175232
1591120451.3644753,800,0.8029761910438538
1591120477.876856,810,0.7983300089836121
1591120504.083045,820,0.8094549775123596
1591120530.111153,830,0.8082160353660583
1591120556.096492,840,0.798639714717865
1591120582.076274,850,0.8128622174263
1591120608.602573,860,0.8113134503364563
1591120634.480901,870,0.8095711469650269
1591120660.43493,880,0.8108230233192444
1591120688.365903,890,0.8107714056968689
1591120714.279824,900,0.8095840811729431
1591120740.583769,910,0.8110682368278503
1591120766.4647408,920,0.8178181052207947
1591120791.961414,930,0.8178697824478149
1591120818.042641,940,0.8063704371452332
1591120844.017366,950,0.8163210153579712
1591120871.308757,960,0.8017242550849915
1591120897.763207,970,0.8213156461715698
1591120923.651641,980,0.8118426203727722
1591120949.774215,990,0.8141399025917053
1591120975.722507,1000,0.8066285848617554
1591121003.428017,1010,0.8219738602638245
1591121029.055457,1020,0.8134042620658875
1591121055.222595,1030,0.8212769627571106
1591121081.926556,1040,0.8172889947891235
1591121107.761374,1050,0.8115328550338745
1591121134.511199,1060,0.8114038109779358
1591121160.994616,1070,0.8184376358985901
1591121187.963661,1080,0.8093001246452332
1591121213.801507,1090,0.7955809831619263
1591121241.567242,1100,0.82301926612854
1591121267.163216,1110,0.7983170747756958
1591121292.465481,1120,0.8173534870147705
1591121318.32108,1130,0.827433168888092
1591121344.6255717,1140,0.8240517377853394
1591121370.007553,1150,0.8259747624397278
1591121397.099006,1160,0.8249164819717407
1591121423.222657,1170,0.8225030303001404
1591121448.601147,1180,0.8263619542121887
1591121473.969182,1190,0.8170566558837891
1591121499.995396,1200,0.8147206902503967
1591121527.967429,1210,0.8281946182250977
1591121553.64428,1220,0.8240259289741516
1591121579.278408,1230,0.8082160353660583
1591121605.650443,1240,0.8289044499397278
1591121632.001236,1250,0.8224772214889526
1591121659.600763,1260,0.827355682849884
1591121685.557833,1270,0.8253165483474731
1591121711.1102903,1280,0.8279494047164917
1591121737.565593,1290,0.831627607345581
1591121763.576946,1300,0.8289173245429993
1591121792.291853,1310,0.8195862770080566
1591121819.683176,1320,0.8332021236419678
1591121845.346785,1330,0.829227089881897
1591121871.87783,1340,0.8311113715171814
1591121897.133106,1350,0.8260393142700195
1591121925.106743,1360,0.8221545815467834
1591121953.741413,1370,0.8317824602127075
1591121979.415975,1380,0.8179472088813782
1591122005.3643048,1390,0.8311242461204529
1591122030.826216,1400,0.8312404155731201
1591122057.71735,1410,0.8236645460128784
1591122083.677132,1420,0.8281300663948059
1591122111.409728,1430,0.8279752135276794
1591122136.9078872,1440,0.8217931985855103
1591122162.429768,1450,0.8336280584335327
1591122188.37762,1460,0.8332279324531555
1591122214.19293,1470,0.8256521224975586
1591122241.774355,1480,0.8355381488800049
1591122267.538277,1490,0.8329182267189026
1591122292.969178,1500,0.8323116302490234


==> figures/emnistmom/5mom.csv <==
Wall time,Step,Value
1591118376.022756,10,0.10025425255298615
1591118400.693111,20,0.10829472541809082
1591118427.149645,30,0.29286426305770874
1591118452.019009,40,0.39453816413879395
1591118478.633086,50,0.4320947825908661
1591118503.754043,60,0.46987083554267883
1591118528.81321,70,0.49508926272392273
1591118553.521614,80,0.5286579132080078
1591118579.256174,90,0.5558251738548279
1591118604.063645,100,0.577029824256897
1591118629.414065,110,0.5881677269935608
1591118655.801738,120,0.6105339527130127
1591118681.084711,130,0.6159932017326355
1591118706.80209,140,0.6376108527183533
1591118731.972154,150,0.6375850439071655
1591118756.301856,160,0.6539241075515747
1591118781.589158,170,0.6680175065994263
1591118805.891951,180,0.6785746812820435
1591118831.259551,190,0.6837500333786011
1591118856.552856,200,0.6913774609565735
1591118884.343525,210,0.6956107020378113
1591118910.250366,220,0.70296710729599
1591118936.75866,230,0.7078068852424622
1591118962.201278,240,0.7110075950622559
1591118987.038823,250,0.7035866379737854
1591119012.005021,260,0.7193449139595032
1591119037.750605,270,0.724455714225769
1591119064.00897,280,0.7302634119987488
1591119089.073254,290,0.7335674166679382
1591119114.767604,300,0.7307797074317932
1591119140.215029,310,0.7324445843696594
1591119165.784854,320,0.7382780909538269
1591119193.366406,330,0.7351935505867004
1591119218.504529,340,0.7458152174949646
1591119244.805676,350,0.7476608157157898
1591119271.930754,360,0.7503452897071838
1591119297.830333,370,0.7497645020484924
1591119323.243962,380,0.7562175393104553
1591119348.842696,390,0.7579856514930725
1591119375.513877,400,0.740781843662262
1591119400.815371,410,0.7528490424156189
1591119426.292103,420,0.7644644975662231
1591119451.819874,430,0.7668779492378235
1591119477.421628,440,0.768375039100647
1591119505.5700648,450,0.7740020751953125
1591119539.414566,460,0.7751249074935913
1591119562.009166,470,0.771227240562439
1591119584.848445,480,0.7772414684295654
1591119607.726422,490,0.776699423789978
1591119630.6677687,500,0.7774479985237122
1591119653.680612,510,0.7773705720901489
1591119677.014127,520,0.7804421782493591
1591119702.410544,530,0.7829976081848145
1591119726.688646,540,0.786933958530426
1591119753.499278,550,0.7814488410949707
1591119779.80051,560,0.7858885526657104
1591119807.9304073,570,0.7856691479682922
1591119834.6094432,580,0.7840429544448853
1591119860.525678,590,0.7915672063827515
1591119886.533269,600,0.7869726419448853
1591119912.7055883,610,0.7902765870094299
1591119938.918872,620,0.7870758771896362
1591119966.801063,630,0.792961061000824
1591119992.637367,640,0.7979170083999634
1591120021.48959,650,0.7990527153015137
1591120047.923619,660,0.7976330518722534
1591120074.0558422,670,0.7982009053230286
1591120100.7411373,680,0.7966005802154541
1591120126.467744,690,0.8015823364257812
1591120151.37211,700,0.7976588606834412
1591120178.092675,710,0.803195595741272
1591120203.267876,720,0.7980073094367981
1591120228.505286,730,0.8026793003082275
1591120254.624958,740,0.7977104783058167
1591120279.918433,750,0.7999561429023743
1591120305.956078,760,0.8077772259712219
1591120333.034615,770,0.8059832453727722
1591120358.539123,780,0.8079450130462646
1591120384.027901,790,0.8061510324478149
1591120409.4353228,800,0.8094421029090881
1591120442.068543,810,0.8117135763168335
1591120467.688856,820,0.8120749592781067
1591120493.640577,830,0.8094421029090881
1591120519.0195503,840,0.8074674606323242
1591120543.583551,850,0.808874249458313
1591120570.757307,860,0.8066414594650269
1591120596.580831,870,0.8130816221237183
1591120621.832389,880,0.8060219883918762
1591120647.417593,890,0.8139463067054749
1591120672.852326,900,0.8155853748321533
1591120698.506875,910,0.8151594996452332
1591120723.435303,920,0.8162693977355957
1591120749.815806,930,0.814449667930603
1591120775.263037,940,0.8150433301925659
1591120800.239366,950,0.8141528367996216
1591120825.648221,960,0.8170437812805176
1591120851.2103267,970,0.8194959163665771
1591120878.504176,980,0.819173276424408
1591120903.61871,990,0.8180633187294006
1591120929.121909,1000,0.8136752843856812
1591120954.556023,1010,0.8179730176925659
1591120979.739313,1020,0.8197927474975586
1591121007.199419,1030,0.8207219839096069
1591121032.772341,1040,0.8199605345726013
1591121058.410179,1050,0.8205025792121887
1591121083.578661,1060,0.8229934573173523
1591121108.8227,1070,0.8227353096008301
1591121133.537081,1080,0.8249551653862
1591121158.988237,1090,0.8237936496734619
1591121183.712686,1100,0.8229934573173523
1591121208.967603,1110,0.8188506364822388
1591121233.806325,1120,0.8222190737724304
1591121258.504594,1130,0.8203864097595215
1591121283.290284,1140,0.8249164819717407
1591121308.333862,1150,0.8258069753646851
1591121335.089431,1160,0.8272008299827576
1591121362.27467,1170,0.8225159049034119
1591121389.149854,1180,0.8219867944717407
1591121415.28592,1190,0.827742874622345
1591121443.693508,1200,0.8269168734550476
1591121469.894061,1210,0.8288657069206238
1591121496.129328,1220,0.8280655145645142
1591121521.2872567,1230,0.8285301327705383
1591121546.807091,1240,0.8281042575836182
1591121571.841468,1250,0.827497661113739
1591121599.271995,1260,0.8297562599182129
1591121624.736987,1270,0.8282978534698486
1591121649.977511,1280,0.8270459771156311
1591121677.127394,1290,0.8258844017982483
1591121702.683818,1300,0.8229418396949768
1591121729.771096,1310,0.8296271562576294
1591121755.849359,1320,0.8308403491973877
1591121781.4264529,1330,0.8293561339378357
1591121807.278341,1340,0.8290980458259583
1591121832.252174,1350,0.8308790326118469
1591121858.994493,1360,0.8308403491973877
1591121884.663528,1370,0.828697919845581
1591121909.48195,1380,0.827781617641449
1591121934.995926,1390,0.8316792249679565
1591121959.999827,1400,0.8318857550621033
1591121987.159461,1410,0.8334732055664062
1591122012.711655,1420,0.8301175832748413
1591122037.116699,1430,0.8308532238006592
1591122062.2737,1440,0.8299369215965271
1591122088.533231,1450,0.8342475295066833
1591122113.751286,1460,0.8341959118843079
1591122139.015181,1470,0.8335248231887817
1591122163.899816,1480,0.8315630555152893
1591122189.59735,1490,0.8331118226051331
1591122214.810531,1500,0.8336538672447205


==> figures/emnistscafprox/23mom.csv <==
Wall time,Step,Value
1591118377.990246,10,0.45776495337486267
1591118430.055345,20,0.4858485162258148
1591118483.830673,30,0.6214008331298828
1591118537.876061,40,0.6351845264434814
1591118591.525867,50,0.6720312833786011
1591118644.798252,60,0.6913903951644897
1591118697.478574,70,0.7007989287376404
1591118749.799226,80,0.7111495733261108
1591118802.115209,90,0.7173444628715515
1591118852.949792,100,0.7208291292190552
1591118907.930898,110,0.7278887033462524
1591118961.220423,120,0.7361227869987488
1591119016.456724,130,0.7369745969772339
1591119068.87541,140,0.7477511167526245
1591119123.123586,150,0.7456345558166504
1591119173.80414,160,0.7508485913276672
1591119228.958051,170,0.7490030527114868
1591119282.377356,180,0.7602441906929016
1591119332.634593,190,0.7594569325447083
1591119383.53122,200,0.7612379789352417
1591119437.280864,210,0.7651355862617493
1591119491.127996,220,0.7607733607292175
1591119548.303665,230,0.7697301506996155
1591119596.309539,240,0.7617284059524536
1591119641.746575,250,0.772221028804779
1591119690.373959,260,0.7665681838989258
1591119738.226956,270,0.7750345468521118
1591119791.623375,280,0.7728404998779297
1591119844.651557,290,0.7753055691719055
1591119899.413207,300,0.7800549864768982
1591119952.583654,310,0.7795516848564148
1591120007.029068,320,0.7791386842727661
1591120061.37359,330,0.7758476138114929
1591120114.950094,340,0.7836945056915283
1591120165.214036,350,0.7818231582641602
1591120216.888983,360,0.7802873253822327
1591120268.6424162,370,0.7885730266571045
1591120325.0821598,380,0.7861208319664001
1591120377.839855,390,0.7870888113975525
1591120439.95557,400,0.785591721534729
1591120495.284635,410,0.7902637124061584
1591120547.812058,420,0.7885213494300842
1591120600.745312,430,0.7885988354682922
1591120653.472356,440,0.7925996780395508
1591120706.38838,450,0.7928448915481567
1591120760.534218,460,0.792677104473114
1591120813.2490208,470,0.7932578921318054
1591120867.512355,480,0.7919672727584839
1591120919.8763862,490,0.7949227690696716
1591120970.861117,500,0.7991301417350769
1591121023.202435,510,0.7985494136810303
1591121075.998125,520,0.7948969602584839
1591121127.691433,530,0.7993108630180359
1591121180.118491,540,0.7991817593574524
1591121233.142492,550,0.792999804019928
1591121283.533658,560,0.7981492877006531
1591121335.9437833,570,0.7902895212173462
1591121387.86572,580,0.7978137135505676
1591121440.375612,590,0.7982654571533203
1591121493.975557,600,0.801672637462616
1591121545.807559,610,0.8004595041275024
1591121597.567895,620,0.8026534914970398
1591121649.116572,630,0.8038279414176941
1591121702.014037,640,0.8019824028015137
1591121753.0963237,650,0.7995947599411011
1591121806.207415,660,0.7962908148765564
1591121857.684805,670,0.8101261258125305
1591121909.653198,680,0.7980202436447144
1591121961.836735,690,0.8075965046882629
1591122013.630243,700,0.8051701784133911
1591122064.290255,710,0.8032342791557312
1591122114.414014,720,0.8077384829521179
1591122166.417083,730,0.8010660409927368
1591122218.624538,740,0.8040731549263
1591122269.230187,750,0.8048217296600342
1591122319.942329,760,0.8113134503364563
1591122374.52203,770,0.8058155179023743
1591122425.988939,780,0.8039957284927368
1591122477.7629,790,0.8072351813316345
1591122528.753516,800,0.8074158430099487
1591122581.558142,810,0.8064091801643372
1591122633.619398,820,0.8122684955596924
1591122687.100099,830,0.8091581463813782
1591122739.727124,840,0.8090291023254395
1591122792.0846038,850,0.8068479895591736
1591122846.541999,860,0.8078933954238892
1591122899.932808,870,0.8093517422676086
1591122951.552559,880,0.8111844062805176
1591123005.925423,890,0.8097905516624451
1591123064.491384,900,0.8149013519287109
1591123116.212923,910,0.8106165528297424
1591123168.806794,920,0.8170308470726013
1591123220.419113,930,0.8123201727867126
1591123273.07743,940,0.8107455968856812
1591123324.734015,950,0.8105649352073669
1591123375.333187,960,0.8150562047958374
1591123427.177137,970,0.8110424280166626
1591123480.922027,980,0.8091839551925659
1591123531.82323,990,0.8119716644287109
1591123583.309009,1000,0.8120878338813782
1591123635.166062,1010,0.8048087954521179
1591123689.280513,1020,0.8154950141906738
1591123739.261548,1030,0.8149917125701904
1591123790.875378,1040,0.8138688802719116
1591123843.7954288,1050,0.807351291179657
1591123893.970258,1060,0.8056864142417908
1591123945.483083,1070,0.813171923160553
1591123996.156319,1080,0.81744384765625
1591124047.881292,1090,0.8156111836433411
1591124099.897605,1100,0.8157402276992798
1591124151.576135,1110,0.8138043284416199
1591124204.493667,1120,0.8183730840682983
1591124256.919027,1130,0.8171212077140808
1591124309.946239,1140,0.8129009008407593
1591124363.684199,1150,0.8196249604225159
1591124416.091485,1160,0.8178826570510864
1591124469.073321,1170,0.816140353679657
1591124524.582664,1180,0.8171212077140808
1591124579.552715,1190,0.8178826570510864
1591124632.32907,1200,0.8110811710357666
1591124684.634482,1210,0.8193926811218262
1591124734.863202,1220,0.8200637698173523
1591124787.872626,1230,0.8159080147743225
1591124841.976139,1240,0.8203477263450623
1591124894.0363038,1250,0.8224772214889526
1591124945.616121,1260,0.8170953989028931
1591124998.29894,1270,0.8185021281242371
1591125050.205551,1280,0.8187215328216553
1591125103.25507,1290,0.8167985677719116
1591125156.853025,1300,0.82037353515625
1591125208.401089,1310,0.8218319416046143
1591125261.838295,1320,0.8186699151992798
1591125313.827279,1330,0.8203864097595215
1591125364.180479,1340,0.8159209489822388
1591125415.75644,1350,0.8210833668708801
1591125467.732339,1360,0.8218319416046143
1591125518.558664,1370,0.8224256038665771
1591125571.383748,1380,0.8231096267700195
1591125625.629473,1390,0.8179858922958374
1591125678.665961,1400,0.8223223686218262
1591125730.404442,1410,0.8199992775917053
1591125784.262543,1420,0.8182569146156311
1591125835.676347,1430,0.8190571069717407
1591125890.645831,1440,0.8212898373603821
1591125944.809172,1450,0.8186182975769043
1591125999.848211,1460,0.8250713348388672
1591126055.740877,1470,0.8182052969932556
1591126109.131856,1480,0.8219738602638245
1591126161.826212,1490,0.8237936496734619
1591126214.9857512,1500,0.8225546479225159


==> figures/emnistscafprox/45mom.csv <==
Wall time,Step,Value
1591118353.182342,0,0.00798884965479374
1591118504.628987,10,0.41829821467399597
1591118624.550281,20,0.5831860303878784
1591118742.541163,30,0.6531110405921936
1591118861.875903,40,0.7100396156311035
1591118984.788911,50,0.7321218848228455
1591119093.980616,60,0.7437889575958252
1591119209.073046,70,0.7686460614204407
1591119337.412286,80,0.7788160443305969
1591119444.385736,90,0.7760025262832642
1591119562.204658,100,0.7948195338249207
1591119675.25428,110,0.7978653907775879
1591119780.1105993,120,0.8009757399559021
1591119901.5067992,130,0.7991043329238892
1591120031.739133,140,0.8109779357910156
1591120145.869315,150,0.810384213924408
1591120266.820758,160,0.8101906776428223
1591120374.801546,170,0.8136236667633057
1591120496.384108,180,0.8192894458770752
1591120615.688429,190,0.8220900297164917
1591120725.836544,200,0.8227611780166626
1591120829.274504,210,0.8259747624397278
1591120943.363806,220,0.8223997950553894
1591121065.0453753,230,0.8274073004722595
1591121179.463201,240,0.8213543891906738
1591121287.912512,250,0.829369068145752
1591121391.188894,260,0.822064220905304
1591121503.9436858,270,0.8262845277786255
1591121618.150876,280,0.8325439691543579
1591121733.61052,290,0.8342346549034119
1591121856.728762,300,0.8329440355300903
1591121969.345427,310,0.8322342038154602
1591122074.035585,320,0.8338474631309509
1591122193.39576,330,0.8347895741462708
1591122302.298663,340,0.8337184190750122
1591122404.866577,350,0.8358607888221741
1591122518.162689,360,0.8278332352638245
1591122637.093737,370,0.834699273109436
1591122743.066392,380,0.8363641500473022
1591122866.962572,390,0.838080644607544
1591122971.88263,400,0.8358995318412781
1591123094.328676,410,0.8395261168479919
1591123207.877007,420,0.8384162187576294
1591123326.673394,430,0.8420814871788025
1591123436.303024,440,0.8354349136352539
1591123546.710626,450,0.8363383412361145
1591123650.422189,460,0.8385710716247559
1591123767.174727,470,0.8413071632385254
1591123880.491535,480,0.8433462977409363
1591123993.8332376,490,0.8417201638221741
1591124104.146053,500,0.8406489491462708
1591124209.97381,510,0.8431785106658936
1591124331.732825,520,0.8418492078781128
1591124445.821716,530,0.8173922300338745
1591124551.478337,540,0.8363770246505737
1591124666.283321,550,0.8452821969985962
1591124786.559904,560,0.8436818718910217
1591124900.068304,570,0.8422880172729492
1591125012.058693,580,0.8423654437065125
1591125117.694149,590,0.843230128288269
1591125231.789653,600,0.8447917699813843
1591125352.261139,610,0.8419524431228638
1591125464.694103,620,0.8462759852409363
1591125577.669409,630,0.8446885347366333
1591125687.632511,640,0.8457984328269958
1591125805.16907,650,0.8479408621788025
1591125926.306262,660,0.8394615650177002
1591126055.995523,670,0.8445207476615906
1591126166.366001,680,0.843798041343689
1591126292.132449,690,0.845062792301178
1591126402.914442,700,0.8475407958030701
1591126519.313976,710,0.8476956486701965
1591126633.91319,720,0.8466373682022095
1591126764.88719,730,0.847889244556427
1591126874.403656,740,0.8415136337280273
1591126999.418134,750,0.8467276692390442
1591127114.241836,760,0.8458113670349121
1591127231.027668,770,0.8464695811271667
1591127337.536794,780,0.8470890522003174
1591127457.330377,790,0.8448305130004883
1591127584.251458,800,0.8475278615951538
1591127693.485842,810,0.8492056727409363
1591127811.269583,820,0.8420944213867188
1591127929.399082,830,0.8486120104789734
1591128048.276566,840,0.8505607843399048
1591128164.930582,850,0.8453338146209717
1591128293.31841,860,0.8482376933097839
1591128410.713685,870,0.8490378856658936
1591128526.363138,880,0.8494121432304382
1591128635.264192,890,0.8479408621788025
1591128748.936793,900,0.8493863344192505
1591128871.817393,910,0.8497864603996277
1591128984.425177,920,0.849437952041626
1591129097.012279,930,0.8519546389579773
1591129204.29387,940,0.8489475250244141
1591129326.775077,950,0.8499671220779419
1591129441.221934,960,0.849579930305481
1591129559.200591,970,0.8519933819770813
1591129680.07383,980,0.8478118181228638
1591129797.147625,990,0.8373708128929138
1591129910.537847,1000,0.8469341993331909
1591130024.053915,1010,0.8518514037132263
1591130137.298312,1020,0.8472181558609009
1591130249.430058,1030,0.8504317402839661
1591130365.068354,1040,0.8513480424880981
1591130485.157394,1050,0.8503413796424866
1591130587.848869,1060,0.8516190648078918
1591130710.9505699,1070,0.8503671884536743
1591130816.096467,1080,0.8500445485115051
1591130940.468089,1090,0.8513996601104736
1591131048.240825,1100,0.8441464900970459
1591131169.604513,1110,0.8484442234039307
1591131287.234546,1120,0.8489088416099548
1591131404.072669,1130,0.8529742360115051
1591131510.501678,1140,0.8530516624450684
1591131629.410728,1150,0.8529226183891296
1591131744.796708,1160,0.8518255949020386
1591131859.252768,1170,0.8527160882949829
1591131975.351886,1180,0.8511157631874084
1591132090.4718,1190,0.853503406047821
1591132215.295351,1200,0.8466244339942932
1591132324.67616,1210,0.8532323241233826
1591132439.735521,1220,0.8517223596572876
1591132562.795949,1230,0.8425461053848267
1591132679.659608,1240,0.8525870442390442
1591132795.399461,1250,0.8531420230865479
1591132913.147246,1260,0.8551811575889587
1591133028.781262,1270,0.8531807065010071
1591133134.24508,1280,0.8540325164794922
1591133254.510363,1290,0.8512319326400757
1591133382.251803,1300,0.8493218421936035
1591133489.875917,1310,0.8527548313140869
1591133619.31398,1320,0.8544067740440369
1591133730.029762,1330,0.853464663028717
1591133858.877523,1340,0.8543680906295776
1591133972.7747803,1350,0.8536582589149475
1591134093.160492,1360,0.8517610430717468
1591134211.401835,1370,0.8552843928337097
1591134329.640265,1380,0.8509351015090942
1591134459.325818,1390,0.8546003699302673
1591134580.2628376,1400,0.8485861420631409
1591134704.361046,1410,0.8528322577476501
1591134817.9195757,1420,0.8533356189727783
1591134946.668112,1430,0.8515803813934326
1591135057.164201,1440,0.8544842600822449
1591135183.28094,1450,0.8531032800674438
1591135312.5149992,1460,0.8522385954856873
1591135427.023446,1470,0.8546519875526428
1591135551.474313,1480,0.8546778559684753
1591135680.897995,1490,0.8500445485115051
1591135794.607697,1500,0.8539421558380127


==> figures/emnistscafprox/4mom.csv <==
Wall time,Step,Value
1601358534.863177,10,0.4015848636627197
1601358582.0498502,20,0.46446317434310913
1601358629.212616,30,0.5007808208465576
1601358680.753883,40,0.5270446538925171
1601358725.512717,50,0.546339213848114
1601358773.457032,60,0.5606133341789246
1601358819.784557,70,0.5739839673042297
1601358864.096371,80,0.5851219296455383
1601358909.332338,90,0.5942851901054382
1601358953.309801,100,0.6049197912216187
1601358999.32127,110,0.6120439767837524
1601359044.2821257,120,0.6205103397369385
1601359087.580575,130,0.6273634433746338
1601359132.232166,140,0.6355200409889221
1601359176.040631,150,0.6418052911758423
1601359220.695581,160,0.6488907337188721
1601359268.160888,170,0.6540273427963257
1601359314.077332,180,0.6599770784378052
1601359368.139279,190,0.6648167967796326
1601359417.791636,200,0.6681982278823853
1601359466.001652,210,0.6751545667648315
1601359510.876248,220,0.6768194437026978
1601359553.273491,230,0.6843823790550232
1601359597.850103,240,0.6877508759498596
1601359641.287063,250,0.6908741593360901
1601359686.83398,260,0.6938812732696533
1601359731.917818,270,0.6972755789756775
1601359773.52031,280,0.7015087604522705
1601359818.735587,290,0.7045029401779175
1601359862.603117,300,0.7064775824546814
1601359905.845442,310,0.7105429768562317
1601359948.974656,320,0.7125563025474548
1601359996.299828,330,0.7149052023887634
1601360039.002201,340,0.7184027433395386
1601360083.461263,350,0.7196675539016724
1601360132.596608,360,0.7231006026268005
1601360178.709362,370,0.7248557806015015
1601360222.880419,380,0.7278242111206055
1601360270.007111,390,0.7302117943763733
1601360315.74036,400,0.7329092025756836
1601360361.251143,410,0.7345611453056335
1601360408.567611,420,0.7374908328056335
1601360454.072434,430,0.7388201355934143
1601360498.449663,440,0.7386523485183716
1601360548.001885,450,0.7402269244194031
1601360597.1064541,460,0.7414529919624329
1601360641.001988,470,0.7433760166168213
1601360684.309245,480,0.7430533170700073
1601360729.009008,490,0.7463314533233643
1601360772.137699,500,0.7470026016235352
1601360814.862579,510,0.7492482662200928
1601360857.675296,520,0.7506549954414368
1601360903.221709,530,0.7506421208381653
1601360946.69804,540,0.7533782124519348
1601360992.1025448,550,0.7536104917526245
1601361035.550767,560,0.7553399205207825
1601361079.10656,570,0.7551850080490112
1601361122.718277,580,0.7560368180274963
1601361166.820223,590,0.7574694156646729
1601361210.916952,600,0.7584244608879089
1601361255.261802,610,0.7583341002464294
1601361299.420994,620,0.758037269115448
1601361344.019492,630,0.7590181231498718
1601361388.420241,640,0.7583470344543457
1601361432.454014,650,0.7605410218238831
1601361476.499985,660,0.7629415988922119
1601361520.553969,670,0.7627092599868774
1601361565.45848,680,0.7657551169395447
1601361609.12841,690,0.7650839686393738
1601361652.423359,700,0.7650065422058105
1601361697.4019752,710,0.7671360373497009
1601361740.763874,720,0.7678588032722473
1601361784.589319,730,0.7675490379333496
1601361827.491072,740,0.767949104309082
1601361869.849822,750,0.7668133974075317
1601361913.347639,760,0.7672134637832642
1601361958.562631,770,0.768478274345398
1601362002.115998,780,0.7681556344032288
1601362045.859222,790,0.7707626223564148
1601362093.47862,800,0.7696139812469482
1601362135.604403,810,0.7700141072273254
1601362177.868543,820,0.771304726600647
1601362220.4270778,830,0.7710723876953125
1601362263.163295,840,0.77260822057724
1601362306.654514,850,0.771369218826294
1601362349.69127,860,0.7709304094314575
1601362395.588737,870,0.7718080282211304
1601362439.010917,880,0.7723758816719055
1601362481.214318,890,0.7717693448066711
1601362523.215035,900,0.7730599045753479
1601362566.139224,910,0.7735374569892883
1601362610.885195,920,0.7722855806350708
1601362654.412956,930,0.7723888158798218
1601362697.5019703,940,0.7730599045753479
1601362740.020352,950,0.7720274329185486
1601362784.075606,960,0.7749571204185486
1601362826.487062,970,0.7738342881202698
1601362872.593588,980,0.7734084129333496
1601362925.310519,990,0.7762348055839539
1601362971.284607,1000,0.7773060202598572


==> figures/emnistscafprox/5mom.csv <==
Wall time,Step,Value
1601358528.484821,10,0.347250372171402
1601359675.179559,20,0.40748295187950134
1601359716.744906,30,0.44691094756126404
1601358663.515403,40,0.4825703799724579
1601358706.263245,50,0.5048978924751282
1601358752.865879,60,0.5214821696281433
1601359890.769173,70,0.5350077152252197
1601358843.271976,80,0.544790506362915
1601359980.042623,90,0.5541602969169617
1601358932.052393,100,0.5646529197692871
1601360063.592192,110,0.5720996856689453
1601359027.9440017,120,0.5779203176498413
1601359071.655321,130,0.5832505226135254
1601360212.249248,140,0.5892647504806519
1601359165.189499,150,0.5939754843711853
1601359210.046672,160,0.5994089245796204
1601359259.4030652,170,0.6048294901847839
1601359308.973452,180,0.6079010963439941
1601360459.6046,190,0.6097466945648193
1601359408.820838,200,0.6133345365524292
1601360552.025822,210,0.6180194616317749
1601360597.037061,220,0.6209233403205872
1601360639.212531,230,0.6274924874305725
1601360680.70077,240,0.6299704909324646
1601360725.0950813,250,0.6325516700744629
1601360768.048905,260,0.6347844004631042
1601360810.3098361,270,0.6357007622718811
1601360852.231417,280,0.6407341361045837
1601360895.247991,290,0.6419860124588013
1601360938.02928,300,0.6445801258087158
1601360982.478202,310,0.6476259231567383
1601361024.1419299,320,0.6490585207939148
1601361067.3771877,330,0.6517042517662048
1601361109.071128,340,0.6530206799507141
1601361152.36609,350,0.653756320476532
1601361197.335031,360,0.656337559223175
1601361244.552686,370,0.6575120091438293
1601361288.185078,380,0.6605449318885803
1601361332.283469,390,0.662506639957428
1601361376.2497,400,0.665152370929718
1601361420.369929,410,0.6644554734230042
1601361465.41089,420,0.6674238443374634
1601361508.002511,430,0.669669508934021
1601361551.206709,440,0.6693984866142273
1601361593.612009,450,0.671114981174469
1601361637.174027,460,0.6719151735305786
1601361678.744755,470,0.6725475192070007
1601361724.736049,480,0.6735413074493408
1601361767.919707,490,0.6751933097839355
1601361809.6275613,500,0.6776583194732666
1601361851.160028,510,0.6806912422180176
1601361892.027341,520,0.6840726733207703
1601361935.845755,530,0.6817882657051086
1601361980.707975,540,0.6847825050354004
1601362024.133972,550,0.6847179532051086
1601362074.903832,560,0.6861634254455566
1601362119.727566,570,0.6875444054603577
1601362163.287406,580,0.6878024935722351
1601362210.248582,590,0.6892092823982239
1601362253.2843583,600,0.6912742257118225
1601362296.489684,610,0.6912355422973633
1601362338.854805,620,0.6913129687309265
1601362379.972938,630,0.6940619349479675
1601362423.532333,640,0.6938683390617371
1601362463.559342,650,0.6951589584350586
1601362505.736685,660,0.6959720253944397
1601362549.069561,670,0.6980499029159546
1601362590.963726,680,0.6997147798538208
1601362634.515962,690,0.6979079246520996
1601362677.149125,700,0.6976110935211182
1601362720.119776,710,0.6996631622314453
1601362763.865304,720,0.7014313340187073
1601362806.426094,730,0.7012377381324768
1601362850.307452,740,0.7024379968643188
1601362897.155722,750,0.7011602520942688
1601362948.05871,760,0.7037802338600159
1601362995.363682,770,0.704451322555542
1601363048.943098,780,0.7050449848175049
1601363094.301279,790,0.7071744799613953
1601363147.427937,800,0.707587480545044
1601363193.723285,810,0.7091749310493469
1601363238.259904,820,0.7095879316329956
1601363283.219277,830,0.7099105715751648
1601363326.829334,840,0.7096008658409119
1601363367.222813,850,0.7084780335426331
1601363412.0171793,860,0.7096395492553711
1601363457.761309,870,0.7109301686286926
1601363499.31106,880,0.7139114737510681
1601363540.799825,890,0.7147632837295532
1601363582.458811,900,0.7161571383476257
1601363623.153942,910,0.7167636752128601
1601363665.183834,920,0.7143115401268005
1601363706.541326,930,0.7136920690536499
1601363748.548141,940,0.7164668440818787
1601363789.616682,950,0.7156150341033936
1601363834.414956,960,0.7187512516975403
1601363879.55118,970,0.7185576558113098
1601363924.392351,980,0.719164252281189
1601363969.772595,990,0.7188286781311035
1601364015.802057,1000,0.7202612161636353


==> figures/mime_heavy/EMNIST_CONV_FED_AVG_ADAGRAD.csv <==
1 0.024947407
2 0.024921594
3 0.024882877
4 0.024857065
5 0.024857065
6 0.02474091
7 0.024031077
8 0.03243292
9 0.032355484
10 0.032445826
11 0.03243292
12 0.032420013
13 0.031929582
14 0.028935378
15 0.048707455
16 0.04850096
17 0.048617113
18 0.048552584
19 0.04835899
20 0.047674973
21 0.043144945
22 0.08854845
23 0.08894854
24 0.088793665
25 0.088664606
26 0.08808383
27 0.08592852
28 0.07093169
29 0.14414774
30 0.14408322
31 0.14346372
32 0.1436315
33 0.143838
34 0.13964354
35 0.12242685
36 0.41012865
37 0.41037387
38 0.41029644
39 0.41045132
40 0.40944463
41 0.4038692
42 0.36493164
43 0.5695959
44 0.5696991
45 0.5700218
46 0.56866664
47 0.56910545
48 0.56365913
49 0.52900636
50 0.6876992
51 0.6863183
52 0.6874411
53 0.687312
54 0.68837035
55 0.6824206
56 0.6503362
57 0.7933482
58 0.79430324
59 0.79418707
60 0.79198015
61 0.79289645
62 0.79021204
63 0.7670198
64 0.03245873
65 0.032420013
66 0.032381296
67 0.03247164
68 0.032342575
69 0.031865053
70 0.02889666
71 0.04833318
72 0.04860421
73 0.048410617
74 0.048488054
75 0.048294462
76 0.047726598
77 0.043106228
78 0.09016171
79 0.08932281
80 0.0897229
81 0.08987778
82 0.08942606
83 0.08649639
84 0.07177058
85 0.14419937
86 0.14462526
87 0.14355406
88 0.14413483
89 0.14328304
90 0.13932088
91 0.122530095
92 0.41158703
93 0.41113532
94 0.41119987
95 0.41094175
96 0.41060618
97 0.4038176
98 0.36646748
99 0.569854
100 0.57012504
101 0.56926036
102 0.5705509
103 0.5685505
104 0.56426567
105 0.528916
106 0.6872088
107 0.68718296
108 0.6883187
109 0.68862844
110 0.68696356
111 0.68270457
112 0.6505943
113 0.7925093
114 0.793374
115 0.7929352
116 0.79321915
117 0.7917737
118 0.78857297
119 0.7673683
120 0.8370868
121 0.8356155
122 0.83613175
123 0.8365577
124 0.8335118
125 0.83526707
126 0.82838815
127 0.048488054
128 0.048384804
129 0.048449334
130 0.0485913
131 0.048423525
132 0.047623347
133 0.043002978
134 0.092588045
135 0.092291206
136 0.09160719
137 0.092691295
138 0.09208471
139 0.08980034
140 0.07473897
141 0.14217311
142 0.14217311
143 0.14261192
144 0.14136003
145 0.14147618
146 0.13818514
147 0.12077487
148 0.41298088
149 0.4134068
150 0.41267115
151 0.41298088
152 0.41286474
153 0.4074571
154 0.3676032
155 0.5683698
156 0.56804717
157 0.56893766
158 0.5678407
159 0.5680859
160 0.5632848
161 0.5294064
162 0.68478245
163 0.6831692
164 0.6848212
165 0.6842662
166 0.683053
167 0.67848426
168 0.6482325
169 0.79087025
170 0.79139936
171 0.7914768
172 0.7908831
173 0.79101217
174 0.7872436
175 0.76526463
176 0.8355639
177 0.8353961
178 0.8360543
179 0.8353187
180 0.83530575
181 0.8359898
182 0.8283752
183 0.8496057
184 0.8519933
185 0.8429978
186 0.84439164
187 0.84911525
188 0.85098666
189 0.8449853
190 0.09324626
191 0.09288489
192 0.092768736
193 0.09288489
194 0.0931172
195 0.09137488
196 0.07707497
197 0.13051894
198 0.13026083
199 0.13008015
200 0.13080288
201 0.1284927
202 0.12729244
203 0.112553716
204 0.41179353
205 0.41240013
206 0.41221943
207 0.41203874
208 0.4112902
209 0.40550828
210 0.3633442
211 0.5578385
212 0.5580708
213 0.55865157
214 0.55774814
215 0.55823857
216 0.5527277
217 0.51981723
218 0.67325735
219 0.67330897
220 0.6735542
221 0.673167
222 0.67248297
223 0.6673335
224 0.63683647
225 0.7863918
226 0.7867403
227 0.78617245
228 0.7850625
229 0.784443
230 0.782107
231 0.75959885
232 0.832247
233 0.83286655
234 0.8336667
235 0.8285172
236 0.83327955
237 0.83102095
238 0.8228772
239 0.84355277
240 0.8453209
241 0.8434366
242 0.84439164
243 0.84334624
244 0.84543705
245 0.84098446
246 0.055650916
247 0.055650916
248 0.055650916
249 0.055650916
250 0.055650916
251 0.055650916
252 0.84337205
253 0.12886697
254 0.1287121
255 0.1274473
256 0.12844107
257 0.1286863
258 0.12236232
259 0.10332589
260 0.38039312
261 0.38097388
262 0.38178697
263 0.38065124
264 0.38034147
265 0.37288177
266 0.32534876
267 0.5314843
268 0.53076154
269 0.5308261
270 0.53114873
271 0.5305809
272 0.52624446
273 0.49267578
274 0.6629583
275 0.66366816
276 0.66307443
277 0.66215813
278 0.6625453
279 0.6561697
280 0.6192971
281 0.7841462
282 0.78316534
283 0.7837074
284 0.78471404
285 0.7840558
286 0.78101
287 0.7585018
288 0.8293432
289 0.82905924
290 0.8293432
291 0.82994974
292 0.8270072
293 0.82806545
294 0.817689
295 0.8445723
296 0.83872586
297 0.84204274
298 0.8466631
299 0.84132
300 0.83930665
301 0.8345959
302 0.83828706
303 0.8377708
304 0.8332924
305 0.8340539
306 0.8472568
307 0.8487926
308 0.8464566
309 0.055650916
310 0.055650916
311 0.055650916
312 0.055650916
313 0.055650916
314 0.055650916
315 0.055650916
316 0.33091128
317 0.33288592
318 0.33333763
319 0.33326018
320 0.3319696
321 0.3296852
322 0.29314816
323 0.48677772
324 0.4865196
325 0.48751336
326 0.48731977
327 0.4861324
328 0.48058283
329 0.44001907
330 0.65215594
331 0.6524915
332 0.6519494
333 0.651872
334 0.6521301
335 0.6453673
336 0.6016029
337 0.7763122
338 0.77597666
339 0.77623475
340 0.7766607
341 0.7760283
342 0.77335674
343 0.75124866
344 0.82239974
345 0.8217028
346 0.82259333
347 0.82092845
348 0.8208381
349 0.82157373
350 0.8115586
351 0.8474891
352 0.8457984
353 0.84754074
354 0.84712774
355 0.84742457
356 0.8459791
357 0.8418104
358 0.84286875
359 0.8434495
360 0.8489604
361 0.85265154
362 0.8547294
363 0.85201913
364 0.84834087
365 0.055650916
366 0.055650916
367 0.055650916
368 0.055650916
369 0.055650916
370 0.055650916
371 0.055650916
372 0.055650916
373 0.055650916
374 0.055650916
375 0.055650916
376 0.055650916
377 0.055650916
378 0.055650916
379 0.42969424
380 0.42821005
381 0.42910057
382 0.42925543
383 0.42889407
384 0.42250556
385 0.38555554
386 0.6134894
387 0.61345065
388 0.61327
389 0.6139411
390 0.613128
391 0.60728157
392 0.5655692
393 0.7482544
394 0.74767363
395 0.74809957
396 0.74838346
397 0.7475704
398 0.7439438
399 0.71826077
400 0.80864185
401 0.8084999
402 0.80717057
403 0.80861604
404 0.8087838
405 0.80735123
406 0.794471
407 0.8394615
408 0.8380806
409 0.837332
410 0.8393196
411 0.838713
412 0.8372546
413 0.83010465
414 0.85776234
415 0.85753
416 0.8571944
417 0.85569733
418 0.85803336
419 0.85737514
420 0.8532968
421 0.8611824
422 0.8556715
423 0.8572719
424 0.8480182
425 0.8526902
426 0.8549101
427 0.8600209
428 0.055650916
429 0.055650916
430 0.055650916
431 0.055650916
432 0.055650916
433 0.055650916
434 0.055650916
435 0.048965577
436 0.055650916
437 0.048965577
438 0.048965577
439 0.048965577
440 0.055650916
441 0.048965577
442 0.48042795
443 0.48011822
444 0.4794213
445 0.4798988
446 0.48005366
447 0.47367808
448 0.44319397
449 0.6413923
450 0.64137936
451 0.6405921
452 0.64087605
453 0.6402307
454 0.6357265
455 0.6055263
456 0.7629286
457 0.7630706
458 0.76352227
459 0.76332873
460 0.7630706
461 0.7612637
462 0.7392331
463 0.81941843
464 0.81907
465 0.8188764
466 0.8190442
467 0.81794715
468 0.8170437
469 0.80781585
470 0.8463663
471 0.051288668
472 0.8448433
473 0.8464824
474 0.051288668
475 0.051288668
476 0.051288668
477 0.048965577
478 0.051288668
479 0.051288668
480 0.051288668
481 0.051288668
482 0.051288668
483 0.051288668
484 0.053289108
485 0.055650916
486 0.055650916
487 0.051288668
488 0.051288668
489 0.051288668
490 0.051288668
491 0.055650916
492 0.053289108
493 0.055650916
494 0.055650916
495 0.053289108
496 0.055650916
497 0.055650916
498 0.048965577
499 0.053289108
500 0.048965577
501 0.048965577
502 0.048965577
503 0.048965577
504 0.048965577
505 0.051288668
506 0.051288668
507 0.051288668
508 0.051288668
509 0.051288668
510 0.051288668
511 0.051288668
512 0.051288668
513 0.051288668
514 0.051288668
515 0.051288668
516 0.051288668
517 0.051288668
518 0.051288668
519 0.051288668
520 0.051288668
521 0.051288668
522 0.051288668
523 0.051288668
524 0.052024312
525 0.051288668
526 0.051288668
527 0.051288668
528 0.051288668
529 0.051288668
530 0.051288668
531 0.051288668
532 0.051288668
533 0.051288668
534 0.051288668
535 0.048965577
536 0.051288668
537 0.053289108
538 0.051288668
539 0.051288668
540 0.053289108
541 0.053289108
542 0.053289108
543 0.053289108
544 0.053289108
545 0.053289108
546 0.048965577
547 0.051288668
548 0.053289108
549 0.048965577
550 0.053289108
551 0.048965577
552 0.053289108
553 0.053289108
554 0.053289108
555 0.048965577
556 0.048965577
557 0.048965577
558 0.052140467
559 0.048965577
560 0.048965577
561 0.048965577
562 0.051288668
563 0.051288668
564 0.048965577
565 0.048965577
566 0.048965577
567 0.051288668


==> figures/mime_heavy/EMNIST_CONV_FED_AVG_ADAM.csv <==
1 0.8501219
2 0.8466631
3 0.8241291
4 0.6755288
5 0.40565026
6 0.0884452
7 0.032420013
8 0.86088556
9 0.8530258
10 0.8421589
11 0.78623694
12 0.56545305
13 0.14359279
14 0.048617113
15 0.84248155
16 0.85754293
17 0.85270315
18 0.8313049
19 0.6827949
20 0.40650207
21 0.087761186
22 0.7936192
23 0.055650916
24 0.8447143
25 0.84333336
26 0.7906895
27 0.56593055
28 0.14381218
29 0.055650916
30 0.055650916
31 0.055650916
32 0.8588593
33 0.8304015
34 0.6843049
35 0.4074184
36 0.050940204
37 0.033104036
38 0.052140467
39 0.79355466
40 0.84867644
41 0.79045725
42 0.56652427
43 0.035169
44 0.035169
45 0.052140467
46 0.055650916
47 0.85865283
48 0.83056927
49 0.6844469
50 0.055650916
51 0.055650916
52 0.055650916
53 0.035169
54 0.055650916
55 0.8461211
56 0.7911025
57 0.053289108
58 0.016351974
59 0.0037943805
60 0.051288668
61 0.033104036
62 0.8569492
63 0.83007884
64 0.84143615
65 0.84013265
66 0.8408683
67 0.7788418
68 0.5630396
69 0.14325723
70 0.04863002
71 0.86553174
72 0.86234397
73 0.84776014
74 0.8304402
75 0.6811429
76 0.4066182
77 0.08890982
78 0.8458113
79 0.8522772
80 0.8595433
81 0.84372056
82 0.78948927
83 0.56669205
84 0.14154072
85 0.055650916
86 0.704077
87 0.82378066
88 0.8590787
89 0.82927865
90 0.68417585
91 0.4085412
92 0.055650916
93 0.053289108
94 0.055650916
95 0.80479586
96 0.8483667
97 0.7904701
98 0.56693727
99 0.033104036
100 0.033104036
101 0.052140467
102 0.055650916
103 0.8588464
104 0.8307887
105 0.6846534
106 0.055650916
107 0.055650916
108 0.052140467
109 0.050940204
110 0.055650916
111 0.84693414
112 0.79106385
113 0.035169
114 0.055650916
115 0.055650916
116 0.055650916
117 0.055650916
118 0.85790426
119 0.8308661
120 0.051288668
121 0.055650916
122 0.0038330988
123 0.053289108
124 0.027657678
125 0.055650916
126 0.84761816
127 0.84019715
128 0.8432688
129 0.83676416
130 0.82228357
131 0.6743802
132 0.4093156
133 0.0920589
134 0.86207294
135 0.8607565
136 0.84795374
137 0.8394228
138 0.784314
139 0.5645625
140 0.14200534
141 0.85328394
142 0.84674054
143 0.8500703
144 0.85386467
145 0.82692975
146 0.68118167
147 0.4106707
148 0.7524102
149 0.055650916
150 0.055650916
151 0.8405585
152 0.8463921
153 0.7869081
154 0.56695014
155 0.055650916
156 0.055650916
157 0.055650916
158 0.055650916
159 0.85866576
160 0.8280784
161 0.6821109
162 0.033104036
163 0.033104036
164 0.050940204
165 0.051856533
166 0.80808693
167 0.8491798
168 0.78645635
169 0.035169
170 0.035169
171 0.048965577
172 0.055650916
173 0.055650916
174 0.8588077
175 0.82913667
176 0.051288668
177 0.051856533
178 0.053289108
179 0.051856533
180 0.035169
181 0.055650916
182 0.8506253
183 0.051288668
184 0.05016584
185 0.051288668
186 0.053289108
187 0.051288668
188 0.033104036
189 0.8596595
190 0.84991544
191 0.8438754
192 0.84099734
193 0.8353445
194 0.7746344
195 0.5519146
196 0.12887987
197 0.863441
198 0.8649897
199 0.8545229
200 0.84182334
201 0.8240517
202 0.6706761
203 0.40947044
204 0.8583302
205 0.8557361
206 0.8520836
207 0.8617245
208 0.8485603
209 0.78415906
210 0.55588967
211 0.055650916
212 0.055650916
213 0.055650916
214 0.79684573
215 0.8510899
216 0.82095426
217 0.6721732
218 0.055650916
219 0.055650916
220 0.055650916
221 0.055650916
222 0.82762665
223 0.8404037
224 0.78413326
225 0.033104036
226 0.033104036
227 0.033104036
228 0.050940204
229 0.055650916
230 0.85720736
231 0.82402587
232 0.055650916
233 0.055650916
234 0.035169
235 0.049856097
236 0.050940204
237 0.79578745
238 0.831292
239 0.051288668
240 0.053289108
241 0.055650916
242 0.050940204
243 0.055650916
244 0.033104036
245 0.85742676
246 0.051288668
247 0.051288668
248 0.051288668
249 0.033104036
250 0.052140467
251 0.035169
252 0.055650916
253 0.8502123
254 0.8500574
255 0.8507027
256 0.8443271
257 0.8166178
258 0.6534982
259 0.37816036
260 0.862886
261 0.8652091
262 0.86044675
263 0.85293543
264 0.8423525
265 0.7797194
266 0.5293806
267 0.86224073
268 0.86292475
269 0.8645767
270 0.8631054
271 0.85212237
272 0.82760084
273 0.66031253
274 0.79825246
275 0.7833202
276 0.8085644
277 0.7901862
278 0.8581366
279 0.8322987
280 0.78045505
281 0.70580643
282 0.7247267
283 0.68822837
284 0.5039686
285 0.6300091
286 0.8562781
287 0.82634896
288 0.033104036
289 0.033104036
290 0.033104036
291 0.033104036
292 0.052140467
293 0.8120878
294 0.84679216
295 0.051288668
296 0.051288668
297 0.035169
298 0.035169
299 0.050940204
300 0.41820785
301 0.83925503
302 0.051288668
303 0.051288668
304 0.051288668
305 0.055650916
306 0.051288668
307 0.035169
308 0.8006917
309 0.051288668
310 0.051288668
311 0.051288668
312 0.049856097
313 0.051288668
314 0.051288668
315 0.033104036
316 0.8541099
317 0.8544326
318 0.85458744
319 0.85102534
320 0.83138233
321 0.7676522
322 0.48467404
323 0.8659835
324 0.8666675
325 0.86444765
326 0.8642412
327 0.85480684
328 0.8175212
329 0.64815503
330 0.8632732
331 0.8636862
332 0.8652607
333 0.8672741
334 0.86295056
335 0.842417
336 0.7739633
337 0.8223223
338 0.8276138
339 0.8289431
340 0.8392421
341 0.85531014
342 0.85528433
343 0.81901836
344 0.7028896
345 0.6824464
346 0.055650916
347 0.52838683
348 0.055650916
349 0.85947883
350 0.84477884
351 0.050940204
352 0.051288668
353 0.033104036
354 0.052140467
355 0.051856533
356 0.053289108
357 0.85330975
358 0.051288668
359 0.035169
360 0.051288668
361 0.035169
362 0.055650916
363 0.050940204
364 0.844895
365 0.051288668
366 0.051288668
367 0.051288668
368 0.055650916
369 0.055650916
370 0.055650916
371 0.055650916
372 0.051288668
373 0.051288668
374 0.051288668
375 0.051288668
376 0.055650916
377 0.055650916
378 0.035169
379 0.85142547
380 0.84844416
381 0.8513609
382 0.85038006
383 0.8416685
384 0.801066
385 0.6121601
386 0.86480904
387 0.86187935
388 0.86246014
389 0.8616987
390 0.8575816
391 0.8330085
392 0.74595714
393 0.051288668
394 0.051288668
395 0.051288668
396 0.051288668
397 0.85160613
398 0.8509221
399 0.80687374
400 0.051288668
401 0.051288668
402 0.051288668
403 0.051288668
404 0.84906363
405 0.8539163
406 0.83678997
407 0.051288668
408 0.055650916
409 0.055650916
410 0.49175948
411 0.7617155
412 0.85590386
413 0.8544842
414 0.051288668
415 0.051288668
416 0.033104036
417 0.033104036
418 0.052140467
419 0.052140467
420 0.85080594
421 0.051288668
422 0.051288668
423 0.051288668
424 0.051288668
425 0.055650916
426 0.052140467
427 0.8367513
428 0.051288668
429 0.051288668
430 0.051288668
431 0.051288668
432 0.051288668
433 0.055650916
434 0.035169
435 0.051288668
436 0.051288668
437 0.051288668
438 0.051288668
439 0.051288668
440 0.055650916
441 0.051288668
442 0.051288668
443 0.8445078
444 0.051288668
445 0.84610814
446 0.8394615
447 0.80709314
448 0.64673537
449 0.051288668
450 0.051288668
451 0.051288668
452 0.051288668
453 0.051288668
454 0.84030044
455 0.76562595
456 0.051288668
457 0.76761353
458 0.051288668
459 0.051288668
460 0.051288668
461 0.051288668
462 0.81799877
463 0.7065421
464 0.051288668
465 0.7704141
466 0.7065679
467 0.051288668
468 0.051288668
469 0.051288668
470 0.053289108
471 0.055650916
472 0.055650916
473 0.053289108
474 0.3716815
475 0.051288668
476 0.051288668
477 0.051288668
478 0.051288668
479 0.051288668
480 0.048965577
481 0.052140467
482 0.31999275
483 0.051288668
484 0.051288668
485 0.051288668
486 0.051288668
487 0.051288668
488 0.055650916
489 0.055650916
490 0.052140467
491 0.051288668
492 0.051288668
493 0.051288668
494 0.051288668
495 0.053289108
496 0.055650916
497 0.055650916
498 0.051288668
499 0.051288668
500 0.051288668
501 0.051288668
502 0.051288668
503 0.049856097
504 0.053289108
505 0.051288668
506 0.051288668
507 0.051288668
508 0.051288668
509 0.3558716
510 0.051288668
511 0.051288668
512 0.051288668
513 0.051288668
514 0.051288668
515 0.051288668
516 0.051288668
517 0.051288668
518 0.051288668
519 0.051288668
520 0.051288668
521 0.051288668
522 0.051288668
523 0.051288668
524 0.051288668
525 0.051288668
526 0.053289108
527 0.051288668
528 0.051288668
529 0.053289108
530 0.051288668
531 0.053289108
532 0.051288668
533 0.052140467
534 0.051288668
535 0.052140467
536 0.053289108
537 0.052140467
538 0.053289108
539 0.053289108
540 0.049856097
541 0.050940204
542 0.052140467
543 0.051288668
544 0.048965577
545 0.049856097
546 0.051856533
547 0.055650916
548 0.048965577
549 0.052140467
550 0.052140467
551 0.048965577
552 0.055650916
553 0.051288668
554 0.049856097
555 0.049856097
556 0.053289108
557 0.051288668
558 0.051288668
559 0.053289108
560 0.055650916
561 0.051856533
562 0.051288668
563 0.050940204
564 0.053289108
565 0.050940204
566 0.048965577
567 0.051856533


==> figures/mime_heavy/EMNIST_CONV_FED_AVG_MOMENTUM.csv <==
1 0.0323942
2 0.048488054
3 0.088058025
4 0.14329594
5 0.40544376
6 0.5652724
7 0.6812333
8 0.78987646
9 0.8319502
10 0.048281558
11 0.08849683
12 0.14218602
13 0.40705702
14 0.5658789
15 0.68337566
16 0.7901733
17 0.8306725
18 0.8460049
19 0.09125873
20 0.13990165
21 0.40899292
22 0.5643173
23 0.6810397
24 0.7871017
25 0.8298207
26 0.8485216
27 0.8621504
28 0.13035117
29 0.408296
30 0.5549475
31 0.6706116
32 0.78532064
33 0.8217028
34 0.8344024
35 0.86020154
36 0.8564588
37 0.37752795
38 0.52919996
39 0.65906066
40 0.78071314
41 0.82864624
42 0.8474891
43 0.8447401
44 0.8616729
45 0.033104036
46 0.4845837
47 0.6491359
48 0.7750216
49 0.81784385
50 0.8456435
51 0.8596853
52 0.85099953
53 0.83974546
54 0.055650916
55 0.6171676
56 0.7475962
57 0.8071835
58 0.8355639
59 0.85451
60 0.8595692
61 0.8403133
62 0.055650916
63 0.035169
64 0.6565698
65 0.76904607
66 0.8185666
67 0.051288668
68 0.051288668
69 0.051288668
70 0.051288668
71 0.051288668
72 0.050940204
73 0.051288668
74 0.051288668
75 0.051288668
76 0.051288668
77 0.053289108
78 0.048965577
79 0.055650916
80 0.051856533
81 0.027657678


==> figures/mime_heavy/EMNIST_CONV_FED_AVG_SGD.csv <==
1 0.022869531
2 0.024921594
3 0.032536168
4 0.048642926
5 0.088561356
6 0.1436444
7 0.4097673
8 0.5696991
9 0.68735075
10 0.024831252
11 0.03243292
12 0.048513867
13 0.08987778
14 0.14311525
15 0.4106707
16 0.5701637
17 0.68713135
18 0.7928836
19 0.032019924
20 0.04853968
21 0.0922654
22 0.14190209
23 0.41327775
24 0.5683956
25 0.6829498
26 0.7916962
27 0.8344282
28 0.047287792
29 0.09345275
30 0.13014467
31 0.41224524
32 0.5588064
33 0.6729605
34 0.7856949
35 0.8277428
36 0.8457597
37 0.0839668
38 0.1306222
39 0.3814772
40 0.5312133
41 0.66334546
42 0.78415906
43 0.8293561
44 0.8502123
45 0.83971965
46 0.18108487
47 0.3269104
48 0.4888169
49 0.65407896
50 0.7766607
51 0.82159954
52 0.8465857
53 0.8504833
54 0.055650916
55 0.27949357
56 0.43023628
57 0.62280756
58 0.75034523
59 0.80902904
60 0.83935827
61 0.85590386
62 0.8467018
63 0.055650916
64 0.34860548
65 0.4864938
66 0.6607643
67 0.7711627
68 0.8203089
69 0.051288668
70 0.051288668
71 0.053289108
72 0.051288668
73 0.051288668
74 0.051288668
75 0.051288668
76 0.051288668
77 0.051288668
78 0.051288668
79 0.051288668
80 0.051288668
81 0.055650916


==> figures/mime_heavy/EMNIST_CONV_MIME_ADAGRAD.csv <==
1 0.024831252
2 0.024869971
3 0.024882877
4 0.024831252
5 0.02480544
6 0.024676379
7 0.024043983
8 0.03232967
9 0.03230386
10 0.03232967
11 0.032355484
12 0.03223933
13 0.031826336
14 0.028857943
15 0.047442663
16 0.04749429
17 0.047442663
18 0.04739104
19 0.047507193
20 0.047055483
21 0.04270614
22 0.07812036
23 0.07828814
24 0.07823651
25 0.07835267
26 0.07808164
27 0.077836424
28 0.070918776
29 0.13823678
30 0.13897242
31 0.13933378
32 0.13837874
33 0.1387272
34 0.13421008
35 0.10265477
36 0.39349276
37 0.39324754
38 0.39333788
39 0.39307976
40 0.39332497
41 0.38753015
42 0.35424542
43 0.5478621
44 0.54903656
45 0.5493334
46 0.54840416
47 0.5485203
48 0.54309976
49 0.5089632
50 0.6819818
51 0.68185276
52 0.68264
53 0.68287235
54 0.68097514
55 0.6769227
56 0.64561254
57 0.7925738
58 0.7925351
59 0.79278034
60 0.79195434
61 0.7920834
62 0.78919244
63 0.76788455
64 0.032316767
65 0.03230386
66 0.03222642
67 0.032252233
68 0.032200612
69 0.031735994
70 0.028870847
71 0.047468476
72 0.047468476
73 0.047365226
74 0.04749429
75 0.04739104
76 0.046848986
77 0.04274486
78 0.07879148
79 0.07870113
80 0.07857207
81 0.07859788
82 0.07897216
83 0.0779913
84 0.07126724
85 0.14023721
86 0.14034046
87 0.13972096
88 0.13970806
89 0.13955319
90 0.13499735
91 0.10328717
92 0.39409932
93 0.3938283
94 0.39452523
95 0.3944736
96 0.3942542
97 0.38916922
98 0.35474876
99 0.5503013
100 0.54953986
101 0.5496044
102 0.5499142
103 0.5495915
104 0.54409355
105 0.50918263
106 0.68311757
107 0.68282074
108 0.6840597
109 0.6825626
110 0.6827175
111 0.6778906
112 0.64469624
113 0.79134774
114 0.7916446
115 0.7918898
116 0.79087025
117 0.79176074
118 0.78968287
119 0.768375
120 0.837474
121 0.83773214
122 0.83819675
123 0.8372546
124 0.8372288
125 0.8371126
126 0.8302595
127 0.047120012
128 0.0470942
129 0.04702967
130 0.047145825
131 0.0470942
132 0.046100434
133 0.042551268
134 0.0809726
135 0.08105003
136 0.08125653
137 0.08095969
138 0.08085644
139 0.080120794
140 0.07170605
141 0.1444833
142 0.14518023
143 0.14348954
144 0.14373475
145 0.14434133
146 0.1380948
147 0.10946917
148 0.39789373
149 0.39816475
150 0.39786792
151 0.39810023
152 0.39735165
153 0.39271837
154 0.35816887
155 0.55058527
156 0.54995286
157 0.55034006
158 0.55050784
159 0.5496948
160 0.5455003
161 0.5106023
162 0.6834402
163 0.683337
164 0.68245935
165 0.6834918
166 0.682924
167 0.67776155
168 0.64598686
169 0.7924706
170 0.7927158
171 0.79280615
172 0.7929352
173 0.7917737
174 0.78999263
175 0.7689816
176 0.83591235
177 0.83546066
178 0.8364028
179 0.8373836
180 0.8368803
181 0.8359898
182 0.82847846
183 0.8516707
184 0.8524708
185 0.85129637
186 0.85294837
187 0.8513996
188 0.8472568
189 0.84800535
190 0.08462501
191 0.08470245
192 0.0850251
193 0.08487023
194 0.08474117
195 0.08339894
196 0.07295793
197 0.15766038
198 0.15891227
199 0.1574797
200 0.15809919
201 0.15718286
202 0.1497877
203 0.119445555
204 0.40527597
205 0.4057535
206 0.40550828
207 0.40527597
208 0.4049017
209 0.39908108
210 0.36327967
211 0.5468683
212 0.54841703
213 0.54884297
214 0.5482751
215 0.54777175
216 0.54368055
217 0.5131061
218 0.6753481
219 0.6767033
220 0.6751803
221 0.6764193
222 0.6755159
223 0.67110205
224 0.64179236
225 0.79287064
226 0.7917478
227 0.79203176
228 0.7919156
229 0.79159296
230 0.78938603
231 0.7684266
232 0.83792573
233 0.83693194
234 0.83806765
235 0.8374869
236 0.8379128
237 0.83668673
238 0.82828486
239 0.8518901
240 0.85292256
241 0.8533226
242 0.8543293
243 0.8532968
244 0.8521869
245 0.8487668
246 0.8420814
247 0.8424428
248 0.8407005
249 0.8452563
250 0.85168356
251 0.85107696
252 0.8534646
253 0.23159918
254 0.23112166
255 0.23028277
256 0.22934063
257 0.22961165
258 0.22282307
259 0.16056424
260 0.40370145
261 0.4044758
262 0.40411443
263 0.40332717
264 0.404037
265 0.40082338
266 0.37263656
267 0.5172877
268 0.5176361
269 0.516552
270 0.5164875
271 0.5174167
272 0.51373845
273 0.49706385
274 0.65751195
275 0.6576023
276 0.658325
277 0.6580798
278 0.65737
279 0.6509815
280 0.61931
281 0.79112834
282 0.79070246
283 0.79065084
284 0.7912445
285 0.7909993
286 0.7876824
287 0.7660261
288 0.8366222
289 0.8354477
290 0.83477664
291 0.83579624
292 0.8345959
293 0.83499604
294 0.82780737
295 0.85485846
296 0.8553231
297 0.8559813
298 0.85509074
299 0.85483265
300 0.8543809
301 0.8511544
302 0.85489714
303 0.8557619
304 0.85654914
305 0.8555683
306 0.8546907
307 0.8579946
308 0.85461324
309 0.055650916
310 0.055650916
311 0.055650916
312 0.055650916
313 0.055650916
314 0.055650916
315 0.055650916
316 0.36369267
317 0.36104694
318 0.36020803
319 0.36296993
320 0.36241496
321 0.36284086
322 0.3584657
323 0.45519662
324 0.45615166
325 0.4547191
326 0.45573866
327 0.45482233
328 0.451983
329 0.43396613
330 0.6335196
331 0.634565
332 0.63319695
333 0.63363576
334 0.632771
335 0.62888634
336 0.5898713
337 0.7594698
338 0.7589536
339 0.76017964
340 0.7585018
341 0.759173
342 0.7592504
343 0.7505388
344 0.81319773
345 0.8131848
346 0.81201035
347 0.81242335
348 0.80944204
349 0.8113134
350 0.7998141
351 0.8513222
352 0.851348
353 0.8494379
354 0.84930885
355 0.8503671
356 0.8503671
357 0.8471019
358 0.86335063
359 0.86314416
360 0.86333776
361 0.8645251
362 0.86287314
363 0.86560917
364 0.86105335
365 0.8187086
366 0.7990656
367 0.8091581
368 0.055650916
369 0.77841586
370 0.8198056
371 0.82048965
372 0.055650916
373 0.055650916
374 0.055650916
375 0.055650916
376 0.055650916
377 0.055650916
378 0.055650916
379 0.3895693
380 0.38978872
381 0.39027914
382 0.38991776
383 0.3884852
384 0.38778827
385 0.37711495
386 0.5120994
387 0.5108733
388 0.5110024
389 0.5117639
390 0.51105404
391 0.51155734
392 0.50751776
393 0.708065
394 0.7074455
395 0.708607
396 0.70815533
397 0.7085554
398 0.7076649
399 0.6985532
400 0.8025115
401 0.8021372
402 0.8027696
403 0.80245984
404 0.80181456
405 0.8014532
406 0.799014
407 0.83118874
408 0.81949586
409 0.81140375
410 0.8246712
411 0.8366609
412 0.82758796
413 0.8344669
414 0.84250736
415 0.8423525
416 0.8371126
417 0.8395648
418 0.83582205
419 0.8460823
420 0.8533872
421 0.85865283
422 0.85851085
423 0.85591674
424 0.8590529
425 0.85356784
426 0.8591949
427 0.85671693
428 0.055650916
429 0.055650916
430 0.055650916
431 0.055650916
432 0.055650916
433 0.055650916
434 0.055650916
435 0.048965577
436 0.048965577
437 0.048965577
438 0.048965577
439 0.050940204
440 0.048965577
441 0.050940204
442 0.055650916
443 0.055650916
444 0.055650916
445 0.055650916
446 0.055650916
447 0.055650916
448 0.055650916
449 0.072532035
450 0.069976635
451 0.0677697
452 0.06911193
453 0.06943458
454 0.07239007
455 0.34583068
456 0.5619297
457 0.56336224
458 0.561749
459 0.56138766
460 0.56440765
461 0.5725127
462 0.6449802
463 0.65135574
464 0.65588576
465 0.6554728
466 0.6426313
467 0.6297123
468 0.65126544
469 0.6801233
470 0.63424236
471 0.619723
472 0.6472129
473 0.7013022
474 0.6568279
475 0.78957963
476 0.8237032
477 0.7761315
478 0.8048862
479 0.7976846
480 0.78137136
481 0.8091968
482 0.8016597
483 0.83560264
484 0.055650916
485 0.055650916
486 0.055650916
487 0.055650916
488 0.055650916
489 0.055650916
490 0.8095711
491 0.048965577
492 0.048965577
493 0.048965577
494 0.048965577
495 0.048965577
496 0.048965577
497 0.048965577
498 0.048965577
499 0.050940204
500 0.052140467
501 0.052140467
502 0.048965577
503 0.048965577
504 0.050940204
505 0.055650916
506 0.055650916
507 0.055650916
508 0.055650916
509 0.055650916
510 0.055650916
511 0.055650916
512 0.055650916
513 0.055650916
514 0.055650916
515 0.055650916
516 0.055650916
517 0.055650916
518 0.055650916
519 0.055650916
520 0.055650916
521 0.055650916
522 0.055650916
523 0.055650916
524 0.055650916
525 0.055650916
526 0.055650916
527 0.055650916
528 0.055650916
529 0.055650916
530 0.055650916
531 0.055650916
532 0.055650916
533 0.055650916
534 0.055650916
535 0.055650916
536 0.055650916
537 0.055650916
538 0.055650916
539 0.055650916
540 0.055650916
541 0.055650916
542 0.055650916
543 0.055650916
544 0.055650916
545 0.055650916
546 0.055650916
547 0.055650916
548 0.055650916
549 0.055650916
550 0.055650916
551 0.055650916
552 0.055650916
553 0.055650916
554 0.051288668
555 0.051288668
556 0.051288668
557 0.051288668
558 0.051288668
559 0.051288668
560 0.051288668
561 0.053289108
562 0.047003858
563 0.053289108
564 0.053289108
565 0.053289108
566 0.055650916
567 0.048965577


==> figures/mime_heavy/EMNIST_CONV_MIME_ADAM.csv <==
1 0.21307899
2 0.21267891
3 0.20849735
4 0.19171947
5 0.12971877
6 0.071796395
7 0.032678135
8 0.45060205
9 0.45012453
10 0.44804665
11 0.43375966
12 0.36294413
13 0.11207619
14 0.047636256
15 0.60599095
16 0.6063523
17 0.60449386
18 0.5905037
19 0.52663165
20 0.35261926
21 0.07835267
22 0.75824374
23 0.7567595
24 0.75606257
25 0.7463056
26 0.6793877
27 0.51088625
28 0.13783668
29 0.8278332
30 0.82850426
31 0.82905924
32 0.824284
33 0.8008853
34 0.6526076
35 0.39066634
36 0.8554779
37 0.8545745
38 0.85223854
39 0.8522256
40 0.8413458
41 0.7803131
42 0.5478879
43 0.8670805
44 0.8668353
45 0.86566085
46 0.8657383
47 0.857943
48 0.83228576
49 0.68178827
50 0.87082326
51 0.87123626
52 0.8696359
53 0.87050056
54 0.8660738
55 0.85052204
56 0.79284483
57 0.055650916
58 0.055650916
59 0.055650916
60 0.7179252
61 0.82971746
62 0.8620213
63 0.8354219
64 0.4364312
65 0.43419844
66 0.43245614
67 0.41815624
68 0.3461146
69 0.11838725
70 0.047662064
71 0.5976536
72 0.5974343
73 0.5953951
74 0.5810823
75 0.5196366
76 0.3522192
77 0.07809455
78 0.7579727
79 0.75700474
80 0.75553346
81 0.7435308
82 0.67605793
83 0.509957
84 0.13867557
85 0.82991105
86 0.8294206
87 0.8270588
88 0.8236645
89 0.80114347
90 0.651459
91 0.39044693
92 0.85466486
93 0.854239
94 0.85439384
95 0.8538518
96 0.8415136
97 0.7801711
98 0.5486752
99 0.86679655
100 0.8670289
101 0.86549306
102 0.8641637
103 0.85720736
104 0.833073
105 0.6827175
106 0.87226874
107 0.8714298
108 0.8712879
109 0.8694423
110 0.86621577
111 0.8511286
112 0.7916317
113 0.8209413
114 0.8221029
115 0.8210317
116 0.84632754
117 0.85660076
118 0.86381525
119 0.83569294
120 0.055650916
121 0.055650916
122 0.055650916
123 0.055650916
124 0.055650916
125 0.8443787
126 0.8519159
127 0.5736484
128 0.5733386
129 0.5714415
130 0.5577352
131 0.49342436
132 0.33258906
133 0.078546256
134 0.7467315
135 0.7500871
136 0.7471832
137 0.73552907
138 0.66624933
139 0.5044461
140 0.13975969
141 0.83032405
142 0.8289947
143 0.82717496
144 0.8236
145 0.7996205
146 0.6490714
147 0.3912858
148 0.8551424
149 0.85587806
150 0.85377437
151 0.8519804
152 0.8413458
153 0.7820941
154 0.54893327
155 0.86829364
156 0.86807424
157 0.8669772
158 0.8653898
159 0.85888517
160 0.83298266
161 0.68245935
162 0.8715331
163 0.8702425
164 0.87171376
165 0.87011343
166 0.8658157
167 0.8515416
168 0.79156715
169 0.8623827
170 0.8608727
171 0.8617374
172 0.8645251
173 0.8649123
174 0.86306673
175 0.83618337
176 0.055650916
177 0.055650916
178 0.055650916
179 0.57763636
180 0.78071314
181 0.85458744
182 0.8526128
183 0.050940204
184 0.050940204
185 0.050940204
186 0.050940204
187 0.050940204
188 0.055650916
189 0.8553489
190 0.7281597
191 0.72760475
192 0.72440404
193 0.7126208
194 0.6429023
195 0.4788018
196 0.14694835
197 0.8251487
198 0.824426
199 0.82414204
200 0.8206187
201 0.79518086
202 0.6400888
203 0.39280874
204 0.8546778
205 0.8550649
206 0.8543809
207 0.85298705
208 0.8408683
209 0.7814875
210 0.5491785
211 0.86798394
212 0.8679968
213 0.86790645
214 0.86590606
215 0.8585496
216 0.83327955
217 0.68328536
218 0.8721913
219 0.87021667
220 0.87152016
221 0.87055224
222 0.8647961
223 0.85311615
224 0.7931546
225 0.8611437
226 0.8636604
227 0.86275697
228 0.8618664
229 0.8626924
230 0.8586141
231 0.83676416
232 0.8197669
233 0.8182182
234 0.814256
235 0.82603925
236 0.8470632
237 0.8646283
238 0.852716
239 0.050940204
240 0.050940204
241 0.050940204
242 0.050940204
243 0.050940204
244 0.68975127
245 0.8613373
246 0.055650916
247 0.055650916
248 0.055650916
249 0.055650916
250 0.055650916
251 0.050940204
252 0.055650916
253 0.81494004
254 0.81625646
255 0.8142818
256 0.8069383
257 0.7786869
258 0.61592865
259 0.38749143
260 0.8517352
261 0.851348
262 0.85110277
263 0.84866357
264 0.8345443
265 0.7765574
266 0.5449969
267 0.8661771
268 0.86745477
269 0.8660867
270 0.8646541
271 0.8570009
272 0.8315114
273 0.68116874
274 0.8717267
275 0.8709781
276 0.87173957
277 0.8709394
278 0.8662545
279 0.8541228
280 0.794058
281 0.8578656
282 0.8560071
283 0.85207075
284 0.85740095
285 0.8593885
286 0.85737514
287 0.8368803
288 0.055650916
289 0.53708553
290 0.80350524
291 0.055650916
292 0.055650916
293 0.055650916
294 0.851348
295 0.050940204
296 0.050940204
297 0.050940204
298 0.050940204
299 0.050940204
300 0.83013046
301 0.86458963
302 0.055650916
303 0.055650916
304 0.055650916
305 0.055650916
306 0.052140467
307 0.050940204
308 0.7618445
309 0.055650916
310 0.055650916
311 0.055650916
312 0.055650916
313 0.052140467
314 0.055650916
315 0.055650916
316 0.84845704
317 0.84817314
318 0.84674054
319 0.8442755
320 0.83032405
321 0.75832117
322 0.50906646
323 0.8647445
324 0.8649768
325 0.86400884
326 0.8620342
327 0.8523805
328 0.82227063
329 0.6672173
330 0.87003595
331 0.8702425
332 0.86868083
333 0.86611253
334 0.8640992
335 0.84809566
336 0.793787
337 0.85555536
338 0.8539163
339 0.85041875
340 0.8522256
341 0.85265154
342 0.859595
343 0.83635116
344 0.055650916
345 0.055650916
346 0.44105157
347 0.055650916
348 0.055650916
349 0.82585853
350 0.85355496
351 0.050940204
352 0.050940204
353 0.050940204
354 0.050940204
355 0.050940204
356 0.055650916
357 0.8571944
358 0.055650916
359 0.055650916
360 0.055650916
361 0.052140467
362 0.052140467
363 0.050940204
364 0.858911
365 0.055650916
366 0.055650916
367 0.055650916
368 0.055650916
369 0.055650916
370 0.055650916
371 0.055650916
372 0.049856097
373 0.051288668
374 0.053289108
375 0.053289108
376 0.05016584
377 0.055650916
378 0.055650916
379 0.86298925
380 0.8632861
381 0.86234397
382 0.861789
383 0.85096085
384 0.81714696
385 0.6439993
386 0.8658286
387 0.86486065
388 0.8652865
389 0.86447346
390 0.8585238
391 0.84375924
392 0.7833202
393 0.8227224
394 0.81052613
395 0.8219093
396 0.83574456
397 0.8495153
398 0.8505607
399 0.83228576
400 0.055650916
401 0.055650916
402 0.055650916
403 0.055650916
404 0.66819817
405 0.8325439
406 0.853413
407 0.055650916
408 0.055650916
409 0.055650916
410 0.055650916
411 0.055650916
412 0.055650916
413 0.055650916
414 0.055650916
415 0.055650916
416 0.055650916
417 0.050940204
418 0.050940204
419 0.050940204
420 0.055650916
421 0.055650916
422 0.055650916
423 0.055650916
424 0.055650916
425 0.055650916
426 0.055650916
427 0.055650916
428 0.051288668
429 0.051288668
430 0.053289108
431 0.053289108
432 0.051288668
433 0.053289108
434 0.055650916
435 0.047003858
436 0.0038330988
437 0.048965577
438 0.047003858
439 0.051288668
440 0.048965577
441 0.055650916
442 0.8663707
443 0.8637507
444 0.8661513
445 0.86417663
446 0.85977566
447 0.84139746
448 0.75683695
449 0.8097776
450 0.82181895
451 0.8270846
452 0.7542041
453 0.8350347
454 0.8456693
455 0.81750834
456 0.055650916
457 0.055650916
458 0.055650916
459 0.055650916
460 0.7268562
461 0.7524747
462 0.84397864
463 0.055650916
464 0.055650916
465 0.055650916
466 0.055650916
467 0.055650916
468 0.055650916
469 0.85287094
470 0.055650916
471 0.055650916
472 0.055650916
473 0.055650916
474 0.055650916
475 0.055650916
476 0.055650916
477 0.055650916
478 0.055650916
479 0.055650916
480 0.055650916
481 0.055650916
482 0.055650916
483 0.055650916
484 0.055650916
485 0.055650916
486 0.055650916
487 0.055650916
488 0.055650916
489 0.055650916
490 0.055650916
491 0.053289108
492 0.014080508
493 0.051288668
494 0.019720454
495 0.027657678
496 0.048965577
497 0.055650916
498 0.048965577
499 0.016351974
500 0.035169
501 0.035169
502 0.052140467
503 0.048965577
504 0.0236568
505 0.8055057
506 0.8161403
507 0.8294593
508 0.8271104
509 0.8420556
510 0.837745
511 0.8029374
512 0.055650916
513 0.055650916
514 0.055650916
515 0.055650916
516 0.6989146
517 0.055650916
518 0.82678777
519 0.055650916
520 0.055650916
521 0.055650916
522 0.055650916
523 0.055650916
524 0.055650916
525 0.77454406
526 0.055650916
527 0.055650916
528 0.055650916
529 0.055650916
530 0.055650916
531 0.055650916
532 0.055650916
533 0.055650916
534 0.055650916
535 0.055650916
536 0.055650916
537 0.055650916
538 0.055650916
539 0.055650916
540 0.050940204
541 0.050940204
542 0.055650916
543 0.048965577
544 0.055650916
545 0.055650916
546 0.050940204
547 0.035169
548 0.035169
549 0.035169
550 0.035169
551 0.035169
552 0.035169
553 0.055650916
554 0.050940204
555 0.05016584
556 0.033104036
557 0.047003858
558 0.053289108
559 0.0038201928
560 0.051856533
561 0.055650916
562 0.05016584
563 0.013538453
564 0.012699559
565 0.050940204
566 0.051288668
567 0.0050849863


==> figures/mime_heavy/EMNIST_CONV_MIME_LITE_ADAGRAD.csv <==
1 0.024715098
2 0.024753816
3 0.024728004
4 0.024753816
5 0.02480544
6 0.024586037
7 0.02399236
8 0.03177471
9 0.0317489
10 0.03168437
11 0.031697273
12 0.03168437
13 0.031232657
14 0.028599821
15 0.04790728
16 0.04777822
17 0.047687877
18 0.047597535
19 0.047429755
20 0.046952233
21 0.042667422
22 0.08729657
23 0.08752888
24 0.08701263
25 0.08692229
26 0.086715795
27 0.0845992
28 0.07036382
29 0.14048243
30 0.1406631
31 0.1408438
32 0.14071473
33 0.14119226
34 0.13686873
35 0.12191061
36 0.3989004
37 0.39927468
38 0.3991069
39 0.39843577
40 0.39800987
41 0.39310557
42 0.35132867
43 0.54994
44 0.55067563
45 0.5503917
46 0.5506498
47 0.54992706
48 0.54627466
49 0.51895255
50 0.6575507
51 0.65838957
52 0.65797657
53 0.6572538
54 0.65756357
55 0.65499526
56 0.63345504
57 0.7612637
58 0.7606055
59 0.76078624
60 0.7622575
61 0.7611089
62 0.7590955
63 0.74424064
64 0.031477872
65 0.0315424
66 0.031477872
67 0.031529497
68 0.031503685
69 0.031039065
70 0.028419135
71 0.047455568
72 0.047403947
73 0.04749429
74 0.047468476
75 0.04732651
76 0.046448898
77 0.042538363
78 0.08946478
79 0.089297004
80 0.08925828
81 0.08959384
82 0.0886517
83 0.08712879
84 0.07220939
85 0.1402114
86 0.13950156
87 0.1406373
88 0.1393596
89 0.13925634
90 0.1361589
91 0.12161377
92 0.40121058
93 0.40132672
94 0.4008492
95 0.40065563
96 0.40034586
97 0.39563516
98 0.35298064
99 0.54903656
100 0.5495657
101 0.54992706
102 0.5496431
103 0.54975927
104 0.5462617
105 0.51860404
106 0.6563633
107 0.65644073
108 0.6558471
109 0.65601486
110 0.65588576
111 0.65285283
112 0.6323064
113 0.7578178
114 0.7569144
115 0.75780493
116 0.7586438
117 0.75637233
118 0.7556109
119 0.7405108
120 0.8112876
121 0.81053907
122 0.81123596
123 0.8097905
124 0.8103455
125 0.80755776
126 0.79684573
127 0.04673283
128 0.04652633
129 0.046616677
130 0.0466683
131 0.04652633
132 0.04611334
133 0.041673657
134 0.0907812
135 0.09063923
136 0.0907812
137 0.09053598
138 0.09031658
139 0.08884529
140 0.0756424
141 0.13057058
142 0.12929288
143 0.13004142
144 0.12817004
145 0.1284798
146 0.12582114
147 0.11579314
148 0.40199783
149 0.40251407
150 0.4016494
151 0.40223014
152 0.400875
153 0.39745492
154 0.35638785
155 0.5423512
156 0.5424286
157 0.5423641
158 0.54183495
159 0.5419124
160 0.53926665
161 0.51406115
162 0.648439
163 0.6490456
164 0.6490972
165 0.6493811
166 0.64920044
167 0.6452512
168 0.62626636
169 0.7499709
170 0.7503065
171 0.7496741
172 0.749416
173 0.7509647
174 0.74860287
175 0.7348321
176 0.8061768
177 0.80673176
178 0.80668014
179 0.8064349
180 0.8082934
181 0.80435705
182 0.79265124
183 0.83518964
184 0.8297562
185 0.83145976
186 0.8336796
187 0.8350993
188 0.83262134
189 0.82303214
190 0.08230192
191 0.0824697
192 0.08214705
193 0.08257295
194 0.08234064
195 0.08128234
196 0.07086716
197 0.119045466
198 0.11809041
199 0.12069744
200 0.12056838
201 0.11992308
202 0.11716118
203 0.10221597
204 0.37497255
205 0.37508872
206 0.37640512
207 0.37619865
208 0.37583727
209 0.37071356
210 0.33324727
211 0.5207723
212 0.52064323
213 0.5203464
214 0.5209917
215 0.5196366
216 0.5171844
217 0.496083
218 0.6395467
219 0.63917243
220 0.6393402
221 0.6395725
222 0.6386562
223 0.6353651
224 0.6127666
225 0.75238436
226 0.75131315
227 0.7526812
228 0.75344265
229 0.7522166
230 0.7497257
231 0.734032
232 0.79866546
233 0.8002529
234 0.79888487
235 0.80048525
236 0.79778785
237 0.7945872
238 0.7834234
239 0.8353187
240 0.83361506
241 0.8317566
242 0.82753634
243 0.8335506
244 0.827162
245 0.8274331
246 0.83950025
247 0.8354865
248 0.833073
249 0.83569294
250 0.8402617
251 0.8387904
252 0.8390098
253 0.16367461
254 0.16341649
255 0.16533948
256 0.16399726
257 0.16466837
258 0.15997057
259 0.11673528
260 0.3258392
261 0.3262651
262 0.3260715
263 0.3262393
264 0.32461312
265 0.32399362
266 0.29914948
267 0.47783384
268 0.47753698
269 0.47815648
270 0.47782093
271 0.47739503
272 0.47340706
273 0.45319617
274 0.63148046
275 0.63145465
276 0.6313901
277 0.6302285
278 0.63106745
279 0.62612444
280 0.5949434
281 0.7557399
282 0.7560755
283 0.7556883
284 0.7557141
285 0.7564885
286 0.7543719
287 0.7369487
288 0.79816216
289 0.79733616
290 0.797775
291 0.79733616
292 0.797078
293 0.7980589
294 0.7944581
295 0.83140814
296 0.83220834
297 0.8302595
298 0.8310855
299 0.83162755
300 0.8318082
301 0.82325155
302 0.85250956
303 0.84908944
304 0.8397971
305 0.8446756
306 0.83055633
307 0.85041875
308 0.83848065
309 0.72077745
310 0.055650916
311 0.055650916
312 0.73296076
313 0.055650916
314 0.055650916
315 0.055650916
316 0.271879
317 0.2723436
318 0.27067873
319 0.27045932
320 0.27052385
321 0.26787812
322 0.24796405
323 0.42284113
324 0.42287984
325 0.42284113
326 0.42297018
327 0.42200223
328 0.41775614
329 0.3922796
330 0.6071396
331 0.6066879
332 0.6069718
333 0.6071267
334 0.60653305
335 0.60255796
336 0.573429
337 0.73786503
338 0.7383426
339 0.7379812
340 0.73807156
341 0.7381748
342 0.7363163
343 0.7223907
344 0.7967683
345 0.79645854
346 0.79731035
347 0.7971684
348 0.79598105
349 0.7967941
350 0.79309005
351 0.8287753
352 0.8273556
353 0.828272
354 0.8294335
355 0.82729113
356 0.828685
357 0.8268652
358 0.852716
359 0.8521353
360 0.8505091
361 0.8499541
362 0.84925723
363 0.85248375
364 0.8491282
365 0.8475536
366 0.83889365
367 0.8457597
368 0.8493734
369 0.8489733
370 0.8396164
371 0.8498251
372 0.055650916
373 0.055650916
374 0.055650916
375 0.055650916
376 0.055650916
377 0.13726881
378 0.055650916
379 0.37470153
380 0.37276563
381 0.37391427
382 0.37280434
383 0.37272692
384 0.3720687
385 0.3573429
386 0.5075823
387 0.5066789
388 0.50727254
389 0.5069886
390 0.506111
391 0.50725967
392 0.5006775
393 0.66870147
394 0.6685724
395 0.66903704
396 0.6686886
397 0.66858536
398 0.6674496
399 0.6617322
400 0.77178216
401 0.7719887
402 0.77149826
403 0.7713821
404 0.7709691
405 0.77112395
406 0.768504
407 0.817831
408 0.81772774
409 0.8177148
410 0.8173534
411 0.8178826
412 0.8176503
413 0.8174438
414 0.8457081
415 0.8455145
416 0.84555316
417 0.84352696
418 0.84405607
419 0.8452047
420 0.84397864
421 0.8585754
422 0.85829145
423 0.85845923
424 0.8582786
425 0.8596595
426 0.8587948
427 0.85996926
428 0.8113263
429 0.81115854
430 0.8142044
431 0.81806326
432 0.80563474
433 0.80963564
434 0.8378612
435 0.048965577
436 0.048965577
437 0.048965577
438 0.048965577
439 0.048965577
440 0.048965577
441 0.048965577
442 0.055650916
443 0.055650916
444 0.055650916
445 0.055650916
446 0.055650916
447 0.055650916
448 0.055650916
449 0.056902803
450 0.056102626
451 0.05638656
452 0.05704477
453 0.05655434
454 0.05907102
455 0.29869777
456 0.52306956
457 0.5256895
458 0.52130145
459 0.53052926
460 0.5276512
461 0.5550508
462 0.6339713
463 0.69580424
464 0.6963463
465 0.6919324
466 0.69594616
467 0.6966689
468 0.706826
469 0.755869
470 0.78023565
471 0.77534425
472 0.7775899
473 0.7777706
474 0.7836428
475 0.7872178
476 0.8142818
477 0.81046164
478 0.8165533
479 0.81004864
480 0.8097647
481 0.8105003
482 0.81522393
483 0.83604145
484 0.048965577
485 0.81065524
486 0.81007445
487 0.053289108
488 0.76788455
489 0.8172244
490 0.83527994
491 0.048965577
492 0.048965577
493 0.048965577
494 0.048965577
495 0.048965577
496 0.048965577
497 0.048965577
498 0.048965577
499 0.048965577
500 0.048965577
501 0.048965577
502 0.048965577
503 0.048965577
504 0.048965577
505 0.048965577
506 0.048965577
507 0.048965577
508 0.048965577
509 0.048965577
510 0.048965577
511 0.048965577
512 0.048965577
513 0.048965577
514 0.048965577
515 0.048965577
516 0.048965577
517 0.048965577
518 0.048965577
519 0.048965577
520 0.048965577
521 0.048965577
522 0.048965577
523 0.048965577
524 0.048965577
525 0.048965577
526 0.048965577
527 0.048965577
528 0.048965577
529 0.048965577
530 0.048965577
531 0.048965577
532 0.048965577
533 0.048965577
534 0.048965577
535 0.048965577
536 0.048965577
537 0.048965577
538 0.048965577
539 0.048965577
540 0.048965577
541 0.048965577
542 0.053289108
543 0.048965577
544 0.048965577
545 0.048965577
546 0.048965577
547 0.048965577
548 0.048965577
549 0.049856097
550 0.050940204
551 0.048965577
552 0.048965577
553 0.053289108
554 0.048965577
555 0.048965577
556 0.048965577
557 0.048965577
558 0.048965577
559 0.048965577
560 0.048965577
561 0.053289108
562 0.055650916
563 0.051288668
564 0.051856533
565 0.049856097
566 0.055650916
567 0.055650916


==> figures/mime_heavy/EMNIST_CONV_MIME_LITE_ADAM.csv <==
1 0.18871236
2 0.1883897
3 0.18477601
4 0.17310894
5 0.117690325
6 0.07193836
7 0.03245873
8 0.43010724
9 0.42986202
10 0.42766798
11 0.4144651
12 0.3435592
13 0.108669
14 0.047455568
15 0.5832634
16 0.58424425
17 0.5821922
18 0.5702283
19 0.51086044
20 0.34605008
21 0.07964327
22 0.73589045
23 0.7346127
24 0.73307693
25 0.7258753
26 0.66072553
27 0.5039815
28 0.13601692
29 0.81839883
30 0.818786
31 0.81860536
32 0.81358486
33 0.79076695
34 0.6441026
35 0.39180207
36 0.8500058
37 0.85083175
38 0.8480828
39 0.84659857
40 0.83719003
41 0.7743763
42 0.5487784
43 0.8645122
44 0.8626666
45 0.8619955
46 0.8600338
47 0.85359365
48 0.8295368
49 0.6802653
50 0.8656737
51 0.86165994
52 0.8652865
53 0.8647832
54 0.8585754
55 0.8475536
56 0.79070246
57 0.83695775
58 0.8429074
59 0.83588654
60 0.84737295
61 0.8436302
62 0.8466889
63 0.8349057
64 0.4191887
65 0.42006633
66 0.41627195
67 0.399778
68 0.3211543
69 0.114063725
70 0.04741685
71 0.57891405
72 0.57826877
73 0.57683617
74 0.563117
75 0.5042009
76 0.3451983
77 0.07964327
78 0.7374262
79 0.7371423
80 0.7362131
81 0.7254365
82 0.6599899
83 0.503504
84 0.13628796
85 0.82095426
86 0.82016695
87 0.8198443
88 0.8167211
89 0.7923157
90 0.6438186
91 0.39280874
92 0.85019934
93 0.85052204
94 0.849425
95 0.8476956
96 0.8365319
97 0.77330506
98 0.54800403
99 0.8640863
100 0.86315703
101 0.863299
102 0.8620342
103 0.8546261
104 0.8297691
105 0.68058795
106 0.86612546
107 0.8627828
108 0.86810005
109 0.86677074
110 0.86110497
111 0.8478634
112 0.79052174
113 0.84271383
114 0.8479279
115 0.844482
116 0.84657276
117 0.8486248
118 0.8558393
119 0.83349895
120 0.055650916
121 0.055650916
122 0.055650916
123 0.055650916
124 0.055650916
125 0.8366093
126 0.8446239
127 0.56101334
128 0.56072944
129 0.5594001
130 0.54399025
131 0.48170564
132 0.32047027
133 0.080159515
134 0.7340836
135 0.7337093
136 0.73385125
137 0.7219777
138 0.6540273
139 0.4967541
140 0.13739787
141 0.82305795
142 0.8227998
143 0.82070905
144 0.81797296
145 0.79297394
146 0.64113414
147 0.39283454
148 0.8524708
149 0.85148996
150 0.8512577
151 0.8485861
152 0.8374869
153 0.77579594
154 0.5478363
155 0.8661513
156 0.8647316
157 0.8643057
158 0.86270535
159 0.85569733
160 0.8304531
161 0.6812075
162 0.86609966
163 0.8645638
164 0.86558336
165 0.86061454
166 0.8611953
167 0.85019934
168 0.7914639
169 0.84841835
170 0.8396164
171 0.8432946
172 0.84911525
173 0.8461469
174 0.8505349
175 0.8348153
176 0.055650916
177 0.055650916
178 0.58509606
179 0.055650916
180 0.8084096
181 0.848599
182 0.8477472
183 0.050940204
184 0.050940204
185 0.050940204
186 0.050940204
187 0.050940204
188 0.3594982
189 0.8594917
190 0.7236426
191 0.7209065
192 0.7196804
193 0.7064646
194 0.6350941
195 0.47056773
196 0.14416064
197 0.8216899
198 0.82095426
199 0.8203735
200 0.8162048
201 0.78999263
202 0.6312094
203 0.39156976
204 0.8522256
205 0.85315484
206 0.8518642
207 0.849154
208 0.83739656
209 0.7757185
210 0.54842997
211 0.8662416
212 0.86643517
213 0.8662287
214 0.863299
215 0.85613614
216 0.8300917
217 0.67983943
218 0.866461
219 0.86742896
220 0.86458963
221 0.8629118
222 0.8613502
223 0.84930885
224 0.7911671
225 0.8274331
226 0.83698356
227 0.8402875
228 0.83290523
229 0.8404295
230 0.84783757
231 0.8349831
232 0.055650916
233 0.055650916
234 0.055650916
235 0.055650916
236 0.055650916
237 0.84355277
238 0.8506253
239 0.053289108
240 0.050940204
241 0.050940204
242 0.055650916
243 0.055650916
244 0.055650916
245 0.8610405
246 0.050940204
247 0.048965577
248 0.052140467
249 0.048965577
250 0.051856533
251 0.050940204
252 0.7559981
253 0.8144754
254 0.81350744
255 0.8131332
256 0.80568635
257 0.7756798
258 0.61187613
259 0.3823161
260 0.84988964
261 0.8492959
262 0.8484054
263 0.8461469
264 0.83223414
265 0.7728921
266 0.5403508
267 0.86522204
268 0.86549306
269 0.8628086
270 0.8625246
271 0.85377437
272 0.8291754
273 0.67635477
274 0.86674494
275 0.86611253
276 0.86635774
277 0.86591893
278 0.8611566
279 0.85148996
280 0.7914897
281 0.8376805
282 0.82455504
283 0.82695556
284 0.8320793
285 0.8461211
286 0.853684
287 0.8363899
288 0.055650916
289 0.055650916
290 0.055650916
291 0.055650916
292 0.055650916
293 0.055650916
294 0.85054785
295 0.050940204
296 0.050940204
297 0.050940204
298 0.050940204
299 0.055650916
300 0.055650916
301 0.857388
302 0.050940204
303 0.048965577
304 0.048965577
305 0.048965577
306 0.051856533
307 0.050940204
308 0.859866
309 0.051288668
310 0.053289108
311 0.055650916
312 0.055650916
313 0.055650916
314 0.055650916
315 0.055650916
316 0.846676
317 0.8468309
318 0.8465082
319 0.842688
320 0.82911086
321 0.7567466
322 0.50199395
323 0.8611437
324 0.8621762
325 0.8602403
326 0.85863996
327 0.85013485
328 0.82116073
329 0.66419727
330 0.86151797
331 0.8613502
332 0.86209875
333 0.85803336
334 0.8581108
335 0.8485603
336 0.79319334
337 0.7744279
338 0.055650916
339 0.7989494
340 0.7895925
341 0.8381838
342 0.85377437
343 0.8365577
344 0.055650916
345 0.055650916
346 0.055650916
347 0.055650916
348 0.055650916
349 0.055650916
350 0.85377437
351 0.050940204
352 0.050940204
353 0.050940204
354 0.055650916
355 0.055650916
356 0.055650916
357 0.84618556
358 0.051856533
359 0.051856533
360 0.051856533
361 0.051856533
362 0.051856533
363 0.050940204
364 0.055650916
365 0.055650916
366 0.052140467
367 0.055650916
368 0.055650916
369 0.055650916
370 0.055650916
371 0.055650916
372 0.051856533
373 0.052140467
374 0.050940204
375 0.035169
376 0.050940204
377 0.051856533
378 0.055650916
379 0.86120826
380 0.85972404
381 0.85996926
382 0.853413
383 0.8467535
384 0.81576604
385 0.6450447
386 0.8490249
387 0.84976053
388 0.84930885
389 0.8511157
390 0.84969604
391 0.84071344
392 0.7828814
393 0.055650916
394 0.055650916
395 0.055650916
396 0.7410787
397 0.8115586
398 0.8450111
399 0.83071125
400 0.055650916
401 0.055650916
402 0.055650916
403 0.055650916
404 0.055650916
405 0.81549495
406 0.8510383
407 0.055650916
408 0.055650916
409 0.055650916
410 0.055650916
411 0.055650916
412 0.055650916
413 0.055650916
414 0.050940204
415 0.050940204
416 0.050940204
417 0.050940204
418 0.050940204
419 0.052140467
420 0.055650916
421 0.055650916
422 0.052140467
423 0.050940204
424 0.052140467
425 0.048965577
426 0.051288668
427 0.055650916
428 0.052140467
429 0.051856533
430 0.055650916
431 0.051856533
432 0.049856097
433 0.049856097
434 0.055650916
435 0.051288668
436 0.0236568
437 0.027657678
438 0.050940204
439 0.019617205
440 0.051856533
441 0.055650916
442 0.8515674
443 0.8464308
444 0.8509221
445 0.85099953
446 0.84803116
447 0.8421589
448 0.7535588
449 0.055650916
450 0.055650916
451 0.055650916
452 0.055650916
453 0.80267924
454 0.83228576
455 0.81481093
456 0.055650916
457 0.055650916
458 0.055650916
459 0.055650916
460 0.055650916
461 0.7021798
462 0.8429074
463 0.055650916
464 0.055650916
465 0.055650916
466 0.055650916
467 0.055650916
468 0.055650916
469 0.846818
470 0.050940204
471 0.050940204
472 0.050940204
473 0.050940204
474 0.050940204
475 0.055650916
476 0.055650916
477 0.051288668
478 0.052140467
479 0.047003858
480 0.055650916
481 0.053289108
482 0.048965577
483 0.055650916
484 0.055650916
485 0.055650916
486 0.051856533
487 0.050940204
488 0.048965577
489 0.055650916
490 0.048965577
491 0.051288668
492 0.055650916
493 0.051856533
494 0.052140467
495 0.048965577
496 0.053289108
497 0.055650916
498 0.053289108
499 0.047003858
500 0.052140467
501 0.049856097
502 0.051288668
503 0.053289108
504 0.027657678
505 0.68442106
506 0.055650916
507 0.055650916
508 0.517236
509 0.7916833
510 0.82628447
511 0.80394405
512 0.055650916
513 0.055650916
514 0.055650916
515 0.055650916
516 0.055650916
517 0.59742135
518 0.8265297
519 0.055650916
520 0.055650916
521 0.055650916
522 0.055650916
523 0.055650916
524 0.055650916
525 0.055650916
526 0.053289108
527 0.053289108
528 0.053289108
529 0.053289108
530 0.053289108
531 0.053289108
532 0.055650916
533 0.05016584
534 0.050940204
535 0.051288668
536 0.050940204
537 0.052140467
538 0.048965577
539 0.055650916
540 0.049856097
541 0.055650916
542 0.055650916
543 0.051288668
544 0.049856097
545 0.053289108
546 0.050940204
547 0.051856533
548 0.048965577
549 0.050940204
550 0.052140467
551 0.051288668
552 0.049856097
553 0.052140467
554 0.035169
555 0.013202895
556 0.0037427563
557 0.014080508
558 0.033104036
559 0.051856533
560 0.016351974
561 0.0073564523
562 0.049856097
563 0.051288668
564 0.051856533
565 0.033104036
566 0.016881121
567 0.048965577


==> figures/mime_heavy/EMNIST_CONV_MIME_LITE_MOMENTUM.csv <==
1 0.032936256
2 0.048191216
3 0.08072738
4 0.14022431
5 0.39726132
6 0.5557219
7 0.68599564
8 0.79372245
9 0.83676416
10 0.047997624
11 0.081166185
12 0.14053404
13 0.39791954
14 0.5551927
15 0.6860085
16 0.79314166
17 0.8365319
18 0.8547036
19 0.081333965
20 0.14161816
21 0.3976356
22 0.55503786
23 0.6865119
24 0.79391605
25 0.8360156
26 0.8532968
27 0.8652349
28 0.14861324
29 0.39768723
30 0.55396664
31 0.6850664
32 0.79330945
33 0.8372288
34 0.85182554
35 0.86594474
36 0.86306673
37 0.38834324
38 0.5457326
39 0.68119454
40 0.7940322
41 0.83731914
42 0.8499929
43 0.8653511
44 0.8649768
45 0.055650916
46 0.4999161
47 0.6667011
48 0.79565835
49 0.8364157
50 0.8548455
51 0.86016285
52 0.8609243
53 0.055650916
54 0.055650916
55 0.051288668
56 0.77833843
57 0.8304273
58 0.8532581
59 0.051288668
60 0.055650916
61 0.051288668
62 0.055650916
63 0.051288668
64 0.051288668
65 0.051288668
66 0.051288668
67 0.051288668
68 0.051288668
69 0.051288668
70 0.051288668
71 0.051288668
72 0.052140467
73 0.051288668
74 0.051288668
75 0.051288668
76 0.051288668
77 0.055650916
78 0.050940204
79 0.055650916
80 0.051288668
81 0.005575416


==> figures/mime_heavy/EMNIST_CONV_MIME_MOMENTUM.csv <==
1 0.033000786
2 0.048255745
3 0.078649506
4 0.14209569
5 0.39531252
6 0.55445707
7 0.68505347
8 0.79355466
9 0.8362737
10 0.048152495
11 0.07917865
12 0.14208278
13 0.39515764
14 0.55395377
15 0.6852987
16 0.79333526
17 0.8364544
18 0.8544067
19 0.07973362
20 0.14422518
21 0.39603525
22 0.5542893
23 0.6868345
24 0.7942387
25 0.8364415
26 0.85395503
27 0.86560917
28 0.15218821
29 0.39711934
30 0.5549088
31 0.68652475
32 0.7949227
33 0.8370094
34 0.8534388
35 0.86621577
36 0.85447127
37 0.39194402
38 0.55031425
39 0.68453723
40 0.7954777
41 0.83719003
42 0.8524192
43 0.8652865
44 0.055650916
45 0.055650916
46 0.50704026
47 0.6681594
48 0.79595524
49 0.8382742
50 0.8544971
51 0.86546725
52 0.8677774
53 0.055650916
54 0.055650916
55 0.051288668
56 0.051288668
57 0.8325568
58 0.051288668
59 0.055650916
60 0.051288668
61 0.051288668
62 0.055650916
63 0.051288668
64 0.051288668
65 0.051288668
66 0.051288668
67 0.051288668
68 0.051288668
69 0.051288668
70 0.051288668
71 0.051288668
72 0.035169
73 0.051288668
74 0.051288668
75 0.051288668
76 0.051288668
77 0.051288668
78 0.051288668
79 0.051288668
80 0.052140467
81 0.051288668


==> figures/mime_heavy/EMNIST_CONV_MIME_SGD.csv <==
1 0.022985686
2 0.024999032
3 0.03305241
4 0.04835899
5 0.08027567
6 0.14416064
7 0.3999974
8 0.55779976
9 0.68817675
10 0.025024842
11 0.033065315
12 0.04807506
13 0.08018533
14 0.14439295
15 0.40051365
16 0.55862576
17 0.6892092
18 0.7948066
19 0.032910444
20 0.048152495
21 0.081269436
22 0.1461611
23 0.40194622
24 0.55840635
25 0.6883058
26 0.7939806
27 0.83336985
28 0.047842752
29 0.08345056
30 0.15154292
31 0.40628266
32 0.55987763
33 0.6889511
34 0.7948324
35 0.83460885
36 0.8410103
37 0.08723204
38 0.17285082
39 0.41558793
40 0.5544958
41 0.6809881
42 0.79413545
43 0.8379902
44 0.84372056
45 0.05566382
46 0.24685414
47 0.4064246
48 0.51563567
49 0.6618742
50 0.79074115
51 0.8342862
52 0.852716
53 0.85141253
54 0.055650916
55 0.3518578
56 0.45000836
57 0.6323322
58 0.75642395
59 0.8091839
60 0.8460436
61 0.8602145
62 0.055650916
63 0.055650916
64 0.363783
65 0.45953304
66 0.67114073
67 0.051288668
68 0.051288668
69 0.051288668
70 0.051288668
71 0.055650916
72 0.055650916
73 0.051288668
74 0.051288668
75 0.051288668
76 0.051288668
77 0.051288668
78 0.051288668
79 0.051288668
80 0.048965577
81 0.051288668


==> figures/sgd.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalopt, label={right:$\xx^\star$}] (0) at (0, 0) {};
		\node [style=optima, label={right:$\xx^\star_1$}] (1) at (0, 5.5) {};
		\node [style=clientopt, label={right:$\xx^\star_2$}] (2) at (0, -1) {};
		\node [style=server, label={above:$\xx_{t}$}] (3) at (12, 0) {};
		\node [style=averageopt] (4) at (0, 2.5) {};
		\node [style=none] (5) at (11, 0.75) {};
		\node [style=client] (6) at (9.75, 0.75) {};
		\node [style=none] (7) at (10.75, -0.75) {};
		\node [style=client2] (8) at (9.5, -0.75) {};
		\node [style=none, label={left:$\mm_{t}$}] (9) at (10.85, 0) {};
		\node [style=none] (10) at (8.75, 1.25) {};
		\node [style=client] (11) at (7.5, 1.25) {};
		\node [style=none] (12) at (6.5, 2) {};
		\node [style=client] (13) at (5.25, 2) {};
		\node [style=none] (14) at (8.25, -1) {};
		\node [style=client2] (15) at (7, -1) {};
		\node [style=none] (16) at (5.5, -1) {};
		\node [style=client2] (17) at (4.25, -1) {};
		\node [style=server, label={above:$\xx_{t+1}$}] (18) at (4.75, 0.5) {};
		\node [style=server, label={above:$\xx_t$}] (19) at (-11.5, 0) {};
		\node [style=client] (21) at (-10, 1) {};
		\node [style=client2] (22) at (-10, -0.5) {};
		\node [style=client2] (23) at (-8.25, -0.9) {};
		\node [style=client] (26) at (-8.5, 2) {};
		\node [style=client] (27) at (-7.25, 3) {};
		\node [style=sgdnode] (28) at (-3, 4) {};
		\node [style=client2] (29) at (-6.5, -0.9) {};
		\node [style=sgdnode] (32) at (-2.25, 0) {};
		\node [style=server, label={above:$\xx_{t+1}$}] (33) at (-2.6, 1.9) {};
		\node [style=none, label={above:$\mm_{t}$}] (34) at (-6.9, 1) {};
		\node [style=none, label={right:\fedavg updates}] (35) at (-11.75, 5) {};
		\node [style=none, label={left:\mime updates}] (36) at (12.25, 5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=update] (3) to (0);
		\draw [style=client update] (3) to (5.center);
		\draw [style=correction] (5.center) to (6);
		\draw [style=server update] (3) to (7.center);
		\draw [style=correction] (7.center) to (8);
		\draw [style=midpoint] (1) to (2);
		\draw [style=client update] (6) to (10.center);
		\draw [style=client update] (11) to (12.center);
		\draw [style=correction] (10.center) to (11);
		\draw [style=correction] (12.center) to (13);
		\draw [style=server update] (8) to (14.center);
		\draw [style=server update] (15) to (16.center);
		\draw [style=correction] (14.center) to (15);
		\draw [style=correction] (16.center) to (17);
		\draw [style=midpoint] (17) to (13);
		\draw [style=server update] (19) to (22);
		\draw [style=server update] (22) to (23);
		\draw [style=client update] (26) to (27);
		\draw [style=correction] (27) to (28);
		\draw [style=server update] (23) to (29);
		\draw [style=midpoint] (32) to (28);
		\draw [style=update] (19) to (4);
		\draw [style=client update] (19) to (21);
		\draw [style=client update] (21) to (26);
		\draw [style=correction] (29) to (32);
		\draw [style=midpoint] (27) to (29);
		\draw [style=correction] (19) to (34.center);
		\draw [style=midpoint] (5.center) to (7.center);
		\draw [style=correction] (3) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/sgdnonodes.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalroundopt, label={right:$\xx^\star$}] (0) at (0, 0) {};
		\node [style=optima, label={right:$\xx^\star_1$}] (1) at (0, 5.5) {};
		\node [style=clientopt, label={right:$\xx^\star_2$}] (2) at (0, -1) {};
		\node [style=none, label={above:$\xx_{t}$}] (3) at (12, 0) {};
		\node [style=averageroundopt] (4) at (0, 2.5) {};
		\node [style=none] (5) at (11, 0.75) {};
		\node [style=none] (6) at (9.75, 0.75) {};
		\node [style=none] (7) at (10.75, -0.75) {};
		\node [style=none] (8) at (9.5, -0.75) {};
		\node [style=none, label={left:$\mm_{t}$}] (9) at (10.85, 0) {};
		\node [style=none] (10) at (8.75, 1.25) {};
		\node [style=none] (11) at (7.5, 1.25) {};
		\node [style=none] (12) at (6.5, 2) {};
		\node [style=none] (13) at (5.25, 2) {};
		\node [style=none] (14) at (8.25, -1) {};
		\node [style=none] (15) at (7, -1) {};
		\node [style=none] (16) at (5.5, -1) {};
		\node [style=none] (17) at (4.25, -1) {};
		\node [style=none, label={above:$\xx_{t+1}$}] (18) at (4.75, 0.5) {};
		\node [style=none, label={above:$\xx_t$}] (19) at (-11.5, 0) {};
		\node [style=none] (21) at (-10, 1) {};
		\node [style=none] (22) at (-10, -0.5) {};
		\node [style=none] (23) at (-8.25, -0.9) {};
		\node [style=none] (26) at (-8.5, 2) {};
		\node [style=none] (27) at (-7.25, 3) {};
		\node [style=none] (28) at (-3, 4) {};
		\node [style=none] (29) at (-6.5, -0.9) {};
		\node [style=none] (32) at (-2.25, 0) {};
		\node [style=none, label={above:$\xx_{t+1}$}] (33) at (-2.6, 1.9) {};
		\node [style=none, label={above:$\mm_{t}$}] (34) at (-6.9, 1) {};
		\node [style=none, label={right:\fedavg updates}] (35) at (-11.75, 5) {};
		\node [style=none, label={left:\mime updates}] (36) at (12.25, 5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=update] (3) to (0);
		\draw [style=client update] (3) to (5.center);
		\draw [style=correction] (5.center) to (6);
		\draw [style=server update] (3) to (7.center);
		\draw [style=correction] (7.center) to (8);
		\draw [style=midpoint] (1) to (2);
		\draw [style=client update] (6) to (10.center);
		\draw [style=client update] (11) to (12.center);
		\draw [style=correction] (10.center) to (11);
		\draw [style=correction] (12.center) to (13);
		\draw [style=server update] (8) to (14.center);
		\draw [style=server update] (15) to (16.center);
		\draw [style=correction] (14.center) to (15);
		\draw [style=correction] (16.center) to (17);
		\draw [style=midpoint] (17) to (13);
		\draw [style=server update] (19) to (22);
		\draw [style=server update] (22) to (23);
		\draw [style=client update] (26) to (27);
		\draw [style=correction] (27) to (28);
		\draw [style=server update] (23) to (29);
		\draw [style=midpoint] (32) to (28);
		\draw [style=update] (19) to (4);
		\draw [style=client update] (19) to (21);
		\draw [style=client update] (21) to (26);
		\draw [style=correction] (29) to (32);
		\draw [style=midpoint] (27) to (29);
		\draw [style=correction] (19) to (34.center);
		\draw [style=midpoint] (5.center) to (7.center);
		\draw [style=correction] (3) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

